Assessment of SAPT and Supermolecular EDAs Approaches for the Development of Separable and Polarizable force fields

What is the best reference quantum chemical approach to decipher the energycomponents of the total interaction energy : Symmetry-Adapted Perturbation Theory(SAPT) or Supermolecular Energy Decomposition Analysis (EDA) methods? With the rise of physically motivated polarizable force fields (polFF) grounded on these procedures, the need to answer such a question becomes critical. these procedures, the need to answer such a question becomes critical. We report a systematic and detailed assessment of three variants of SAPT (namely SAPT(2), SAPT(2+3) and SAPT(DFT) and three supermolecular EDAs approaches (ALMO, CSOV and RVS). A set of challenging, strongly bound water complexes: (H2O)2, (Zn2+)H2O and F-)H2O are used as stress-tests for these electronic structure methods. We have developed a procedure to separate the induction energy into the polarization and charge-delocalization using an infinite-order strategy based on SAPT(DFT). This paper aims to provide an overview of the capabilities and limitations, but also similarities, of SAPT and supermolecular EDAs approaches for polFF developments. Our results show that SAPT(DFT)/noS**2 and {\omega}B97X-D||ALMO are the most accurate and reliable techniques

==> data/CD_POL_from_SAPTDFT_and_EDAs/Fm_H2O_pol_summary_kcalmol.csv <==
        R/Ang       elst        exch        IND2         dHF       DISP2       E2int        Eint         CT2        POL2    elst-L4mom  disp-C12iso  pol2-L3  pol2infty-L3     IND         CD2          CD
0      0.680     -70.301     427.186    -101.708     -87.233     -35.090     220.086     132.853     -74.032     -27.677    -119.775     -29.230     -28.602     -71.735    -188.941     -74.032    -117.206
1      0.780     -96.926     323.879     -72.108     -73.930     -27.456     127.390      53.460     -46.077     -26.031     -95.798     -24.496     -25.997     -58.528    -146.038     -46.077     -87.510
2      0.880     -97.466     241.810     -52.399     -58.464     -21.658      70.288      11.823     -28.468     -23.931     -78.554     -20.382     -23.363     -47.608    -110.863     -28.468     -63.256
3      0.980     -88.204     178.604     -39.044     -44.417     -17.253      34.104     -10.313     -17.577     -21.466     -65.662     -16.864     -20.786     -38.721     -83.460     -17.577     -44.739
4      1.080     -76.331     130.999     -29.845     -32.935     -13.868      10.955     -21.979     -10.926     -18.919     -55.750     -13.892     -18.338     -31.554     -62.780     -10.926     -31.226
5      1.180     -64.815      95.669     -23.381     -24.048     -11.232      -3.759     -27.807      -6.887     -16.494     -47.954     -11.408     -16.071     -25.793     -47.429      -6.887     -21.636
6      1.280     -54.724      69.704     -18.739     -17.384      -9.155     -12.914     -30.298      -4.427     -14.312     -41.704      -9.346     -14.014     -21.166     -36.123      -4.427     -14.957
7      1.380     -46.276      50.741     -15.320     -12.485      -7.501     -18.355     -30.840      -2.910     -12.410     -36.611      -7.644     -12.176     -17.440     -27.805      -2.910     -10.365
8      1.480     -39.354      36.946     -12.730      -8.930      -6.171     -21.309     -30.239      -1.956     -10.774     -32.404      -6.245     -10.552     -14.435     -21.660      -1.956      -7.225
9      1.580     -33.728      26.925     -10.718      -6.369      -5.096     -22.616     -28.985      -1.344      -9.374     -28.889      -5.101      -9.133     -12.003     -17.087      -1.344      -5.083
10     2.080     -17.867       5.689      -5.101      -1.148      -2.040     -19.319     -20.467      -0.279      -4.822     -17.683      -1.869      -4.464      -5.133      -6.249      -0.279      -1.115
11     2.580     -11.343       1.291      -2.683      -0.192      -0.850     -13.586     -13.778      -0.067      -2.617     -11.941      -0.716      -2.295      -2.470      -2.876      -0.067      -0.405
12     3.080      -7.988       0.318      -1.503      -0.022      -0.363      -9.537      -9.559      -0.017      -1.487      -8.607      -0.294      -1.268      -1.320      -1.525      -0.017      -0.205
13     3.580      -5.968       0.084      -0.892       0.005      -0.160      -6.937      -6.932      -0.016      -0.876      -6.498      -0.131      -0.751      -0.769      -0.887      -0.016      -0.119
14     4.080      -4.644       0.023      -0.560       0.006      -0.075      -5.256      -5.250      -0.015      -0.545      -5.081      -0.064      -0.473      -0.479      -0.554      -0.015      -0.075
15     4.580      -3.720       0.007      -0.369       0.004      -0.037      -4.121      -4.116      -0.011      -0.358      -4.082      -0.034      -0.313      -0.315      -0.365      -0.011      -0.050
16     5.080      -3.050       0.002      -0.254       0.003      -0.020      -3.321      -3.318      -0.007      -0.247      -3.351      -0.019      -0.215      -0.217      -0.251      -0.007      -0.034


==> data/CD_POL_from_SAPTDFT_and_EDAs/Model_TTslater_Pol_CT_energy_summary_9A.dat <==
# Units Angstrom kJ/mol
#
# TTs = Tang--Toennies with Slater form for the damping parameter beta.
#       From the Van Vleet et al. Born--Mayer paper in JCTC
#
# pol(2) : classical second-order pol : pol2-TTs
# pol(2-infty) : infinite-order classical pol : pol-TTs
# CT(2-infty) = IND(2)+dHF - pol(2-infty) = CT2 + POL2 + dHF - pol-TTs 
#
#                                                       ----TT-Slater 1.59------
indx  Rx    elst     exch     dHF       CT2     POL2       pol2-TTs    pol-TTs
 1    1.5 -795.54  1011.23   95.830  -184.868  -255.330 -0.2723E+03 -0.2877E+03 
 2    1.6 -615.93   659.87   79.861  -147.697  -238.051 -0.2506E+03 -0.2640E+03 
 3    1.7 -489.79   431.47   60.846  -115.435  -219.918 -0.2274E+03 -0.2387E+03 
 4    1.8 -399.81   282.79   41.944   -88.689  -200.898 -0.2041E+03 -0.2134E+03 
 5    1.9 -334.29   185.71   25.041   -67.036  -181.639 -0.1816E+03 -0.1890E+03 
 6    2.0 -285.64   122.20   11.053   -50.010  -162.776 -0.1605E+03 -0.1663E+03 
 7    2.1 -248.61    80.54    0.224   -36.810  -144.882 -0.1412E+03 -0.1457E+03 
 8    2.2 -219.76    53.17   -7.619   -26.782  -128.239 -0.1238E+03 -0.1273E+03 
 9    2.3 -196.79    35.15  -12.868   -19.281  -113.063 -0.1083E+03 -0.1110E+03 
 10   2.4 -178.07    23.26  -15.999   -13.739   -99.392 -0.9470E+02 -0.9675E+02 
 11   2.5 -162.50    15.41  -17.487    -9.719   -87.189 -0.8279E+02 -0.8435E+02 
 12   2.6 -149.29    10.22  -17.756    -6.838   -76.427 -0.7242E+02 -0.7361E+02 
 13   2.7 -137.92     6.78  -17.188    -4.784   -66.974 -0.6343E+02 -0.6433E+02 
 14   2.8 -128.00     4.50  -16.067    -3.339   -58.874 -0.5565E+02 -0.5634E+02 
 15   2.9 -119.24     2.99  -14.624    -2.306   -51.547 -0.4892E+02 -0.4944E+02 
 16   3.0 -111.44     1.99  -13.029    -1.592   -45.304 -0.4310E+02 -0.4350E+02 
 17   3.4  -87.09     0.39   -7.045    -0.351   -27.613 -0.2665E+02 -0.2679E+02
 18   3.8  -70.03     0.07   -3.249    -0.074   -17.521 -0.1719E+02 -0.1725E+02
 19   4.2  -57.55     0.01   -1.383    -0.015   -11.627 -0.1155E+02 -0.1157E+02
 20   4.6  -48.14     0.00   -0.580    -0.003    -8.040 -0.8033E+01 -0.8045E+01
 21   5.0  -40.86     0.00   -0.252    -0.001    -5.747 -0.5760E+01 -0.5766E+01
 22   5.4  -35.11     0.00   -0.118    -0.000    -4.224 -0.4239E+01 -0.4242E+01
 23   5.8  -30.49     0.00   -0.060    -0.000    -3.176 -0.3189E+01 -0.3191E+01
 24   6.2  -26.72     0.00   -0.032    -0.000    -2.435 -0.2446E+01 -0.2447E+01
 25   6.6  -23.61     0.00   -0.019    -0.000    -1.899 -0.1908E+01 -0.1908E+01
 26   7.0  -21.01     0.00   -0.011    -0.000    -1.503 -0.1510E+01 -0.1510E+01
 27   7.4  -18.81     0.00   -0.007    -0.000    -1.205 -0.1211E+01 -0.1211E+01
 28   7.8  -16.94     0.00   -0.005    -0.000    -0.977 -0.9825E+00 -0.9826E+00
 29   8.2  -15.34     0.00   -0.003     0.000    -0.801 -0.8055E+00 -0.8056E+00
 30   8.6  -13.95     0.00   -0.002     0.000    -0.663 -0.6667E+00 -0.6668E+00
 31   9.0  -12.74     0.00   -0.001     0.000    -0.553 -0.5566E+00 -0.5567E+00


==> data/CD_POL_from_SAPTDFT_and_EDAs/Model_TTslater_Pol_CT_energy_summary_zn-hoh_pbe0.dat <==
indx Rx    elst     exch     dHF       CT2     POL2       pol2-TTs    pol-TTs
 1    1.5 -795.54  1011.23   95.830  -184.868  -255.330 -0.2723E+03 -0.2877E+03 
 2    1.6 -615.93   659.87   79.861  -147.697  -238.051 -0.2506E+03 -0.2640E+03 
 3    1.7 -489.79   431.47   60.846  -115.435  -219.918 -0.2274E+03 -0.2387E+03 
 4    1.8 -399.81   282.79   41.944   -88.689  -200.898 -0.2041E+03 -0.2134E+03 
 5    1.9 -334.29   185.71   25.041   -67.036  -181.639 -0.1816E+03 -0.1890E+03 
 6    2.0 -285.64   122.20   11.053   -50.010  -162.776 -0.1605E+03 -0.1663E+03 
 7    2.1 -248.61    80.54    0.224   -36.810  -144.882 -0.1412E+03 -0.1457E+03 
 8    2.2 -219.76    53.17   -7.619   -26.782  -128.239 -0.1238E+03 -0.1273E+03 
 9    2.3 -196.79    35.15  -12.868   -19.281  -113.063 -0.1083E+03 -0.1110E+03 
 10   2.4 -178.07    23.26  -15.999   -13.739   -99.392 -0.9470E+02 -0.9675E+02 
 11   2.5 -162.50    15.41  -17.487    -9.719   -87.189 -0.8279E+02 -0.8435E+02 
 12   2.6 -149.29    10.22  -17.756    -6.838   -76.427 -0.7242E+02 -0.7361E+02 
 13   2.7 -137.92     6.78  -17.188    -4.784   -66.974 -0.6343E+02 -0.6433E+02 
 14   2.8 -128.00     4.50  -16.067    -3.339   -58.874 -0.5565E+02 -0.5634E+02 
 15   2.9 -119.24     2.99  -14.624    -2.306   -51.547 -0.4892E+02 -0.4944E+02 
 16   3.0 -111.44     1.99  -13.029    -1.592   -45.304 -0.4310E+02 -0.4350E+02 


==> data/CD_POL_from_SAPTDFT_and_EDAs/Model_TTslater_Pol_CT_energy_summary_zn-hoh_pbe0_5A.dat <==
indx Rx    elst     exch     dHF       CT2     POL2       pol2-TTs    pol-TTs
 1    1.5 -795.54  1011.23   95.830  -184.868  -255.330 -0.2723E+03 -0.2877E+03 
 2    1.6 -615.93   659.87   79.861  -147.697  -238.051 -0.2506E+03 -0.2640E+03 
 3    1.7 -489.79   431.47   60.846  -115.435  -219.918 -0.2274E+03 -0.2387E+03 
 4    1.8 -399.81   282.79   41.944   -88.689  -200.898 -0.2041E+03 -0.2134E+03 
 5    1.9 -334.29   185.71   25.041   -67.036  -181.639 -0.1816E+03 -0.1890E+03 
 6    2.0 -285.64   122.20   11.053   -50.010  -162.776 -0.1605E+03 -0.1663E+03 
 7    2.1 -248.61    80.54    0.224   -36.810  -144.882 -0.1412E+03 -0.1457E+03 
 8    2.2 -219.76    53.17   -7.619   -26.782  -128.239 -0.1238E+03 -0.1273E+03 
 9    2.3 -196.79    35.15  -12.868   -19.281  -113.063 -0.1083E+03 -0.1110E+03 
 10   2.4 -178.07    23.26  -15.999   -13.739   -99.392 -0.9470E+02 -0.9675E+02 
 11   2.5 -162.50    15.41  -17.487    -9.719   -87.189 -0.8279E+02 -0.8435E+02 
 12   2.6 -149.29    10.22  -17.756    -6.838   -76.427 -0.7242E+02 -0.7361E+02 
 13   2.7 -137.92     6.78  -17.188    -4.784   -66.974 -0.6343E+02 -0.6433E+02 
 14   2.8 -128.00     4.50  -16.067    -3.339   -58.874 -0.5565E+02 -0.5634E+02 
 15   2.9 -119.24     2.99  -14.624    -2.306   -51.547 -0.4892E+02 -0.4944E+02 
 16   3.0 -111.44     1.99  -13.029    -1.592   -45.304 -0.4310E+02 -0.4350E+02 
 17   3.4  -87.09     0.39   -7.045    -0.351   -27.613 -0.2665E+02 -0.2679E+02
 18   3.8  -70.03     0.07   -3.249    -0.074   -17.521 -0.1719E+02 -0.1725E+02
 19   4.2  -57.55     0.01   -1.383    -0.015   -11.627 -0.1155E+02 -0.1157E+02
 20   4.6  -48.14     0.00   -0.580    -0.003    -8.040 -0.8033E+01 -0.8045E+01
 21   5.0  -40.86     0.00   -0.252    -0.001    -5.747 -0.5760E+01 -0.5766E+01


==> data/CD_POL_from_SAPTDFT_and_EDAs/Pol_daTZ_L3_energies_water2.dat <==
Index R     elst   exch     IND     dHF    DISP  Eint       CT       POL     beta1a   beta3a beta1a_i beta3a_i   beta3b beta3b_i
903 2.5    -79.06 134.31 -17.245 -18.830 -23.06  -3.88  -6.77177 -10.47330 -11.0055 -10.5060 -16.3095 -14.9728 -10.8724 -15.8362
904 2.7    -50.93  67.02  -9.701  -8.868 -15.19 -17.66  -2.99589  -6.70572  -6.8633  -6.6020  -9.1956  -8.6391  -6.7871  -8.9989
905 2.8    -41.49  47.23  -7.385  -6.074 -12.37 -20.09  -2.01556  -5.37013  -5.4261  -5.2390  -6.9959  -6.6316  -5.3699  -6.8673
906 2.9    -34.18  33.24  -5.667  -4.158 -10.10 -20.87  -1.36128  -4.30598  -4.2981  -4.1650  -5.3650  -5.1247  -4.2572  -5.2804
907 2.9924 -28.86  24.00  -4.465  -2.931  -8.39 -20.64  -0.94953  -3.51600  -3.4737  -3.3767  -4.2268  -4.0622  -3.4433  -4.1689
908 3.1    -24.00  16.42  -3.407  -1.951  -6.77 -19.71  -0.62512  -2.78209  -2.7199  -2.6532  -3.2270  -3.1205  -2.6987  -3.1897
909 3.2    -20.45  11.52  -2.667  -1.338  -5.55 -18.48  -0.42393  -2.24324  -2.1752  -2.1281  -2.5298  -2.4584  -2.1601  -2.5049
910 3.3    -17.60   8.08  -2.100  -0.919  -4.57 -17.11  -0.28746  -1.81350  -1.7466  -1.7135  -1.9970  -1.9488  -1.7359  -1.9803
911 3.5    -13.40   3.96  -1.328  -0.437  -3.11 -14.32  -0.13287  -1.19532  -1.1413  -1.1249  -1.2696  -1.2474  -1.1359  -1.2620
912 4.0     -7.65   0.65  -0.467  -0.072  -1.24  -8.78  -0.02209  -0.44520  -0.4282  -0.4254  -0.4564  -0.4530  -0.4272  -0.4552
913 5.0     -3.31   0.01  -0.086  -0.003  -0.25  -3.64  -0.00077  -0.08562  -0.0846  -0.0845  -0.0870  -0.0869  -0.0846  -0.0870
914 6.0     -1.75   0.00  -0.023  -0.000  -0.07  -1.84   0.00012  -0.02377  -0.0236  -0.0236  -0.0240  -0.0240  -0.0236  -0.0240


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-f-hoh-sapt2+3-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp        Tot        Ct        dHF
0.7 -67.135148  423.467701 -214.708805 -52.547659  89.076089 -213.6904  44.166126
0.8 -95.738426  323.703816 -164.596062 -38.405613  24.963715 -152.5727  -5.291586
0.9 -97.198689  243.761847 -124.563901 -28.601673  -6.602417 -102.6746 -23.317225
1.0 -88.341205  181.599041  -93.824486 -21.785509 -22.352159  -66.2668 -26.693300
1.1 -76.620702  134.291681  -70.768891 -16.946474 -30.044385  -42.0397 -24.105774
1.2 -65.134710   98.820816  -53.677165 -13.412032 -33.403091  -26.8271 -19.694342
1.3 -55.020372   72.493573  -41.056299 -10.753603 -34.336702  -17.5199 -15.256757
1.4 -46.540146   53.084855  -31.722831  -8.705688 -33.883809  -11.8151 -11.455352
1.5 -39.589252   38.848185  -24.781730  -7.097618 -32.620415   -8.2314  -8.436069
1.6 -33.942499   28.433839  -19.578017  -5.815461 -30.902137   -5.8937  -6.135858
2.1 -18.037581    6.090438   -7.069220  -2.249771 -21.266133   -1.5393  -1.148561
2.6 -11.487730    1.385121   -3.155186  -0.910331 -14.168125   -0.4276  -0.194147
3.1  -8.100440    0.336917   -1.625552  -0.379598  -9.768674   -0.1389  -0.022490
3.6  -6.056884    0.086541   -0.927147  -0.164200  -7.061690   -0.0455   0.004648
4.1  -4.712331    0.023043   -0.572175  -0.075763  -5.337225   -0.0145   0.006178
4.6  -3.775340    0.006276   -0.374973  -0.037587  -4.181625   -0.0055   0.004343
5.1  -3.093540    0.001749   -0.257222  -0.019712  -3.368725   -0.0021   0.002764


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-f-hoh-sapt2-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp         Tot       Ct        dHF
0.7 -60.849058  423.467701 -214.708805 -40.759837  107.150001 -58.2824  44.166126
0.8 -91.438237  323.703816 -164.596062 -30.808220   36.861297 -45.5570  -5.291586
0.9 -94.423595  243.761847 -124.563901 -23.460858    1.313492 -34.7213 -23.317225
1.0 -86.678275  181.599041  -93.824486 -18.045638  -16.949358 -25.6319 -26.693300
1.1 -75.732020  134.291681  -70.768891 -14.020428  -26.229657 -18.5161 -24.105774
1.2 -64.773876   98.820816  -53.677165 -10.993817  -30.624042 -13.3200 -19.694342
1.3 -55.004688   72.493573  -41.056299  -8.691071  -32.258485  -9.7038 -15.256757
1.4 -46.734001   53.084855  -31.722831  -6.919147  -32.291123  -7.2326 -11.455352
1.5 -39.898025   38.848185  -24.781730  -5.541795  -31.373364  -5.5224  -8.436069
1.6 -34.304928   28.433839  -19.578017  -4.462174  -29.911279  -4.2958  -6.135858
2.1 -18.311732    6.090438   -7.069220  -1.611799  -20.902312  -1.3044  -1.148561
2.6 -11.627167    1.385121   -3.155186  -0.626710  -14.023941  -0.3943  -0.194147
3.1  -8.171533    0.336917   -1.625552  -0.256735   -9.716904  -0.1253  -0.022490
3.6  -6.095307    0.086541   -0.927147  -0.111719   -7.047632  -0.0408   0.004648
4.1  -4.734700    0.023043   -0.572175  -0.052624   -5.336456  -0.0138   0.006178
4.6  -3.788739    0.006276   -0.374973  -0.026776   -4.184212  -0.0050   0.004343
5.1  -3.101601    0.001749   -0.257222  -0.014576   -3.371650  -0.0019   0.002764


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-water2-sapt2+3-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -18.978135  32.933480 -9.375034 -6.248453 -1.668142 -4.1509 -3.903958
1.74 -12.215025  16.576999 -4.829964 -3.990525 -4.458516 -1.7251 -1.974848
1.84  -9.949962  11.729751 -3.503185 -3.215462 -4.938858 -1.1467 -1.380506
1.94  -8.182104   8.256908 -2.551875 -2.596334 -5.073406 -0.7775 -0.955769
2.03  -6.906910   5.968655 -1.919962 -2.139406 -4.997622 -0.5546 -0.679338
2.14  -5.741533   4.082264 -1.390235 -1.713214 -4.762718 -0.3811 -0.455553
2.24  -4.895808   2.868592 -1.040082 -1.399134 -4.466432 -0.2726 -0.314634
2.34  -4.212696   2.006989 -0.782521 -1.143712 -4.131940 -0.1957 -0.216672
2.54  -3.211450   0.982922 -0.455238 -0.771928 -3.455693 -0.1022 -0.103497
3.04  -1.842025   0.163655 -0.136695 -0.304948 -2.120012 -0.0211 -0.017284
4.04  -0.799644   0.004368 -0.021665 -0.062247 -0.879189 -0.0009 -0.000692
5.04  -0.420781   0.000110 -0.005735 -0.018053 -0.444459 -0.0000 -0.000070


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-water2-sapt2-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -19.312220  32.933480 -9.375034 -5.179996 -0.933770 -2.2844 -3.903958
1.74 -12.447979  16.576999 -4.829964 -3.297800 -3.998745 -1.0834 -1.974848
1.84 -10.136453  11.729751 -3.503185 -2.649937 -4.559824 -0.7633 -1.380506
1.94  -8.327501   8.256908 -2.551875 -2.133601 -4.756069 -0.5452 -0.955769
2.03  -7.020210   5.968655 -1.919962 -1.753830 -4.725347 -0.4054 -0.679338
2.14  -5.824099   4.082264 -1.390235 -1.401083 -4.533153 -0.2902 -0.455553
2.24  -4.955725   2.868592 -1.040082 -1.142287 -4.269502 -0.2143 -0.314634
2.34  -4.254583   2.006989 -0.782521 -0.932701 -3.962817 -0.1583 -0.216672
2.54  -3.228769   0.982922 -0.455238 -0.629140 -3.330224 -0.0867 -0.103497
3.04  -1.835348   0.163655 -0.136695 -0.250236 -2.058624 -0.0194 -0.017284
4.04  -0.789736   0.004368 -0.021665 -0.052581 -0.859614 -0.0010 -0.000692
5.04  -0.413856   0.000110 -0.005735 -0.015555 -0.435036 -0.0000 -0.000070


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389
5.4   -8.540971  3.423000e-05 -1.040690 -0.009566  -9.591192 -0.0017 -0.028223
5.8   -7.417891  6.860000e-06 -0.775615 -0.006119  -8.199618 -0.0007 -0.014325
6.2   -6.501720  8.000000e-07 -0.591605 -0.004052  -7.097376 -0.0003 -0.007850
6.6   -5.744809 -2.500000e-07 -0.459844 -0.002762  -6.207415 -0.0000 -0.004583
7.0   -5.112371 -2.400000e-07 -0.363153 -0.001929  -5.477452 -0.0002 -0.002810
7.4   -4.578599 -8.000000e-08 -0.290758 -0.001376  -4.870733 -0.0001 -0.001791
7.8   -4.124038  4.000000e-08 -0.235627 -0.001000  -4.360665 -0.0000 -0.001176
8.2   -3.733794  7.000000e-08 -0.193019 -0.000739  -3.927552 -0.0000 -0.000792
8.6   -3.396310  5.000000e-08 -0.159655 -0.000555  -3.556519 -0.0000 -0.000543
9.0   -3.102504  2.000000e-08 -0.133220 -0.000422  -3.236146 -0.0000 -0.000379


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389
5.4  -8.428963  3.423000e-05 -1.040690 -0.008119  -9.477737 -0.0018 -0.028223
5.8  -7.320258  6.860000e-06 -0.775615 -0.005241  -8.101107 -0.0008 -0.014325
6.2  -6.415963  8.000000e-07 -0.591605 -0.003491  -7.011058 -0.0004 -0.007850
6.6  -5.668876 -2.500000e-07 -0.459844 -0.002389  -6.131109 -0.0002 -0.004583
7.0  -5.044653 -2.400000e-07 -0.363153 -0.001674  -5.409480 -0.0001 -0.002810
7.4  -4.517821 -8.000000e-08 -0.290758 -0.001197  -4.809777 -0.0000 -0.001791
7.8  -4.069179  4.000000e-08 -0.235627 -0.000872  -4.305677 -0.0000 -0.001176
8.2  -3.684027  7.000000e-08 -0.193019 -0.000645  -3.877691 -0.0000 -0.000792
8.6  -3.350956  5.000000e-08 -0.159655 -0.000485  -3.511095  0.0000 -0.000543
9.0  -3.061002  2.000000e-08 -0.133220 -0.000369  -3.194591  0.0000 -0.000379


==> data/CD_POL_from_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785


==> data/CD_POL_from_SAPTDFT_and_EDAs/distance_f_hoh.dat <==
d
0.70
0.80
0.90
1.00
1.10
1.20
1.30
1.40
1.50
1.60
2.10
2.60
3.10
3.60
4.10
4.60
5.10


==> data/CD_POL_from_SAPTDFT_and_EDAs/distance_water2.dat <==
d
1.54
1.74
1.84
1.94
2.03
2.14
2.24
2.34
2.54
3.04
4.04
5.04


==> data/CD_POL_from_SAPTDFT_and_EDAs/distance_zn_hoh.dat <==
d
1.50
1.60
1.70
1.80
1.90
2.00
2.10
2.20
2.30
2.40
2.50
2.60
2.70
2.80
2.90
3.00


==> data/CD_POL_from_SAPTDFT_and_EDAs/f-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
161.48
70.72
21.67
-5.16
-19.70
-27.20
-30.62
-31.61
-31.18
-29.94
-20.91
-13.92
-9.59
-6.93
-5.23
-4.10
-3.30


==> data/CD_POL_from_SAPTDFT_and_EDAs/f-hoh-saptdft-wac-aug-ccpvtz-pbe0-s2.dat <==
kcal/mol       elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   343.22931  -123.59792   121.28686   -35.08987   114.24021  -256.16495    11.27999
F-H2O_-4   -96.92563   272.34446  -107.86566    42.11605   -27.45583    40.09732  -144.55173    -5.43000
F-H2O_-3   -97.46558   211.14297   -89.29285     4.90332   -21.65771     2.72682   -81.08511   -13.11109
F-H2O_-2   -88.20393   160.77036   -71.56862   -10.27682   -17.25276   -16.25496   -45.42864   -15.86318
F-H2O_-1   -76.33092   120.79700   -56.35914   -14.68996   -13.86813   -25.76119   -25.59985   -16.06933
F-H2O_1    -64.81459    89.89852   -44.00872   -14.35371   -11.23224   -30.15702   -14.58014   -15.07486
F-H2O_2    -54.72365    66.46471   -34.31873   -12.24145    -9.15508   -31.73276    -8.45576   -13.62153
F-H2O_3    -46.27591    48.93140   -26.87485    -9.73446    -7.50081   -31.72018    -5.05588   -12.08451
F-H2O_4    -39.35362    35.93660   -21.19428    -7.43563    -6.17127   -30.78257    -3.13093   -10.62773
F-H2O_5    -33.72806    26.36220   -16.86597    -5.53886    -5.09556   -29.32739    -2.01528    -9.31184
F-H2O_6    -17.86702     5.65705    -6.26594    -1.08478    -2.03972   -20.51563    -0.35626    -4.82491
F-H2O_7    -11.34329     1.28920    -2.89736    -0.13695    -0.85035   -13.80180    -0.14318    -2.61723
F-H2O_8     -7.98849     0.31759    -1.55022     0.05112    -0.36281    -9.58392    -0.11473    -1.48660
F-H2O_9     -5.96845     0.08378    -0.90130     0.03365    -0.15996    -6.94593    -0.05929    -0.87566
F-H2O_10    -4.64402     0.02324    -0.56740     0.02794    -0.07487    -5.26305    -0.05025    -0.54510
F-H2O_11    -3.72049     0.00672    -0.37965     0.02233    -0.03727    -4.13069    -0.04359    -0.35839
F-H2O_12    -3.04953     0.00201    -0.26552     0.01650    -0.01967    -3.33271    -0.03537    -0.24666


==> data/CD_POL_from_SAPTDFT_and_EDAs/f-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol       elst        exch         IND         dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   427.18599  -188.94153   -87.23302   -35.08987   132.85317   -74.03161   -27.67718
F-H2O_-4   -96.92563   323.87950  -146.03816   -73.92982   -27.45583    53.45987   -46.07704   -26.03131
F-H2O_-3   -97.46558   241.80995  -110.86333   -58.46439   -21.65771    11.82333   -28.46754   -23.93139
F-H2O_-2   -88.20393   178.60429   -83.46025   -44.41653   -17.25276   -10.31268   -17.57742   -21.46632
F-H2O_-1   -76.33092   130.99944   -62.77989   -32.93483   -13.86813   -21.97950   -10.92621   -18.91887
F-H2O_1    -64.81459    95.66872   -47.42926   -24.04849   -11.23224   -27.80736    -6.88653   -16.49424
F-H2O_2    -54.72365    69.70372   -36.12302   -17.38393    -9.15508   -30.29804    -4.42745   -14.31165
F-H2O_3    -46.27591    50.74146   -27.80513   -12.48551    -7.50081   -30.84040    -2.90991   -12.40973
F-H2O_4    -39.35362    36.94616   -21.65982    -8.92986    -6.17127   -30.23855    -1.95552   -10.77445
F-H2O_5    -33.72806    26.92515   -17.08660    -6.36890    -5.09556   -28.98507    -1.34412    -9.37358
F-H2O_6    -17.86702     5.68856    -6.24885    -1.14827    -2.03972   -20.46703    -0.27861    -4.82197
F-H2O_7    -11.34329     1.29121    -2.87572    -0.19244    -0.85035   -13.77816    -0.06665    -2.61664
F-H2O_8     -7.98849     0.31774    -1.52515    -0.02211    -0.36281    -9.55871    -0.01650    -1.48654
F-H2O_9     -5.96845     0.08379    -0.88735     0.00462    -0.15996    -6.93197    -0.01632    -0.87565
F-H2O_10    -4.64402     0.02324    -0.55411     0.00612    -0.07487    -5.24975    -0.01513    -0.54510
F-H2O_11    -3.72049     0.00672    -0.36517     0.00431    -0.03727    -4.11621    -0.01109    -0.35839
F-H2O_12    -3.04953     0.00201    -0.25106     0.00274    -0.01967    -3.31825    -0.00714    -0.24666


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-cl-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ        POL     RS-Ct1    SCF-Ct1     RS-TOT    SCF-TOT
1.3  100.524879 -34.243332 -25.999254 -29.265304  40.282293  37.016244
1.4   66.677582 -24.524818 -20.932930 -23.923577  21.219837  18.229187
1.5   42.786927 -17.874793 -16.641699 -19.276547   8.270435   5.635587
1.6   25.972601 -13.368293 -13.094992 -15.335220  -0.490684  -2.730914
1.7   14.192869 -10.294294 -10.238571 -12.091794  -6.339998  -8.193219
1.8    6.001620  -8.152663  -7.982132  -9.489975 -10.133175 -11.641018
1.9    0.368289  -6.610752  -6.219399  -7.440467 -12.461862 -13.682929
2.0   -3.443839  -5.463968  -4.853151  -5.839709 -13.760958 -14.747517
2.1   -5.975134  -4.581453  -3.783270  -4.586279 -14.339854 -15.142863
2.2   -7.615322  -3.884854  -2.925097  -3.587940 -14.425273 -15.088115
2.3   -8.598166  -3.332970  -2.261650  -2.806845 -14.192783 -14.737980
2.8   -8.747704  -1.734925  -0.759585  -0.987388 -11.242213 -11.470014
3.3   -6.963977  -1.036691  -0.355140  -0.446944  -8.355806  -8.447610
3.8   -5.334731  -0.658631  -0.317705  -0.353837  -6.311067  -6.347199
4.3   -4.507258  -0.429347   0.040300   0.025693  -4.896302  -4.910912
4.8   -4.482235  -0.303623   0.879699   0.874616  -3.906159  -3.911242
5.3   -3.996974  -0.226402   1.027545   1.027143  -3.195834  -3.196235


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-f-hoh-almo-aug-cc-pvtz-pbe0.dat <==
d           FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  393.736595 -193.433756 -42.052793 -43.289657  158.250043  157.013182
0.8  244.867192 -138.550272 -38.481878 -39.655143   67.835045   66.661777
0.9  151.312865  -98.556655 -33.743867 -34.815747   19.012340   17.940463
1.0   91.296996  -70.278588 -28.596338 -29.562493   -7.577930   -8.544085
1.1   52.286957  -50.581566 -23.557539 -24.418052  -21.852148  -22.712660
1.2   26.804553  -36.858731 -19.041952 -19.799792  -29.096130  -29.853970
1.3   10.225871  -27.206830 -15.268630 -15.936570  -32.249589  -32.917532
1.4   -0.405989  -20.361290 -12.237589 -12.830784  -33.004865  -33.598061
1.5   -7.041767  -15.486937  -9.836762 -10.366039  -32.365468  -32.894743
1.6  -11.006839  -12.005015  -7.931308  -8.403711  -30.943163  -31.415565
2.1  -14.016980   -4.545639  -2.834612  -3.083781  -21.397230  -21.646400
2.6  -10.822699   -2.378103  -1.046954  -1.170985  -14.247753  -14.371785
3.1   -8.019843   -1.380337  -0.442150  -0.509328   -9.842331   -9.909509
3.6   -6.110264   -0.844514  -0.156877  -0.198227   -7.111655   -7.153005
4.1   -4.723460   -0.542358  -0.089353  -0.116866   -5.355173   -5.382684
4.6   -3.818159   -0.363483   0.005456  -0.012908   -4.176186   -4.194550
5.1   -3.086384   -0.252195  -0.013427  -0.025508   -3.352006   -3.364088


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-f-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  396.926363 -194.698958 -40.473981 -43.256897  161.753422  158.970508
0.8  247.566009 -139.245802 -36.637990 -39.544362   71.682216   68.775845
0.9  153.457737  -98.749893 -31.593353 -34.554367   23.114493   20.153479
1.0   92.940652  -70.108504 -26.480557 -29.189586   -3.648407   -6.357436
1.1   53.521942  -50.245790 -21.530188 -23.967649  -18.254036  -20.691497
1.2   27.713835  -36.502496 -17.106762 -19.280579  -25.895421  -28.069240
1.3   10.890919  -26.909839 -13.471252 -15.391416  -29.490172  -31.410336
1.4    0.085801  -20.144705 -10.614681 -12.311232  -30.673587  -32.370136
1.5   -6.670607  -15.341718  -8.403008  -9.903123  -30.415334  -31.915448
1.6  -10.718022  -11.905603  -6.684424  -8.016579  -29.308049  -30.640204
2.1  -13.883828   -4.485660  -2.236708  -2.922067  -20.606195  -21.291554
2.6  -10.654128   -2.341189  -0.791444  -1.090268  -13.786763  -14.085587
3.1   -7.973833   -1.378241  -0.233532  -0.349497   -9.585606   -9.701572
3.6   -6.069704   -0.849650  -0.069597  -0.119462   -6.988950   -7.038815
4.1   -4.830240   -0.544437   0.072909   0.044700   -5.301768   -5.329975
4.6   -4.164417   -0.366208   0.376129   0.358550   -4.154496   -4.172075
5.1   -3.492201   -0.257052   0.404369   0.394300   -3.344884   -3.354953


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-f-hoh-csov-aug-cc-pvtz.dat <==
         Ind      Ct      Pol
0.7 -232.307 -52.055 -180.252
0.8 -175.222 -45.639 -129.583
0.9 -131.290 -39.409  -91.881
1.0  -98.366 -33.530  -64.836
1.1  -74.042 -27.840  -46.202
1.2  -56.144 -22.554  -33.590
1.3  -42.978 -18.019  -24.959
1.4  -33.286 -14.371  -18.915
1.5  -26.118 -11.532  -14.586
1.6  -20.774  -9.342  -11.432
2.1   -7.996  -3.556   -4.440
2.6   -3.806  -1.418   -2.388
3.1   -2.044  -0.626   -1.418
3.6   -1.202  -0.324   -0.878
4.1   -0.761  -0.194   -0.567
4.6   -0.508  -0.127   -0.381
5.1   -0.351  -0.087   -0.264


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-f-hoh-deltahf3.dat <==
           dHF3
0.7  387.739330
0.8  178.002100
0.9   74.721548
1.0   26.533203
1.1    5.482008
1.2   -2.763852
1.3   -5.255836
1.4   -5.357654
1.5   -4.611929
1.6   -3.684390
2.1   -0.865607
2.6   -0.192964
3.1   -0.046835
3.6   -0.012235
4.1   -0.004391
4.6   -0.001112
5.1   -0.000422


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-f-hoh-rvs-aug-cc-pvtz.dat <==
      Elec     Rep      E1     Pol     Ct      E2     Tot
0.7 -66.46  459.97  393.51 -197.59 -47.02 -244.61  156.25
0.8 -95.75  340.17  244.42 -140.15 -40.34 -180.49   66.86
0.9 -97.26  248.15  150.89  -98.07 -34.04 -132.11   19.20
1.0 -88.27  179.23   90.97  -68.45 -28.18  -96.63   -6.40
1.1 -76.48  128.57   52.09  -48.37 -22.60  -70.97  -20.00
1.2 -65.07   91.81   26.74  -34.95 -17.51  -52.46  -26.88
1.3 -55.11   65.38   10.27  -25.89 -13.25  -39.14  -29.89
1.4 -46.80   46.52   -0.28  -19.62  -9.92  -29.54  -30.68
1.5 -39.98   33.11   -6.88  -15.16  -7.42  -22.58  -30.17
1.6 -34.43   23.60  -10.84  -11.93  -5.60  -17.53  -28.94
2.1 -18.58    4.53  -14.05   -4.58  -1.54   -6.12  -20.38
2.6 -11.93    0.94  -10.99   -2.31  -0.43   -2.74  -13.81
3.1  -8.45    0.20   -8.25   -1.31  -0.11   -1.42   -9.70
3.6  -6.34    0.04   -6.29   -0.80  -0.03   -0.83   -7.13
4.1  -4.94    0.01   -4.93   -0.51  -0.00   -0.51   -5.44
4.6  -3.96    0.00   -3.96   -0.34  -0.00   -0.34   -4.30
5.1  -3.25    0.00   -3.25   -0.23  -0.00   -0.23   -3.48


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-oh-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d            FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.66  465.441876 -240.330515 -42.510474 -45.020167  182.600888  180.091194
0.76  298.770525 -178.888161 -39.868223 -42.652762   80.014141   77.229602
0.86  191.900038 -131.340399 -36.180927 -39.161001   24.378712   21.398638
0.96  121.845536  -95.870653 -31.731205 -34.854661   -5.756322   -8.879777
1.06   75.288487  -70.044638 -27.295717 -30.264893  -22.051868  -25.021041
1.16   44.069571  -51.548132 -22.921149 -25.689032  -30.399708  -33.167593
1.26   23.060974  -38.381772 -18.864930 -21.410007  -34.185728  -36.730806
1.36    8.966993  -28.979916 -15.338922 -17.641890  -35.351845  -37.654813
1.46   -0.385223  -22.204594 -12.409169 -14.468687  -34.998986  -37.058504
1.56   -6.460928  -17.268594 -10.022415 -11.866192  -33.751938  -35.595714
2.06  -14.199480   -6.084149  -3.641397  -4.696869  -23.925026  -24.980497
2.56  -11.622427   -2.932451  -1.394163  -1.943679  -15.949041  -16.498560
3.06   -8.730280   -1.692620  -0.520109  -0.769979  -10.943009  -11.192879
3.56   -6.607891   -1.043701  -0.202244  -0.318950   -7.853834   -7.970540
4.06   -5.109956   -0.664222  -0.101804  -0.169690   -5.875982   -5.943868
4.56   -4.052479   -0.437265  -0.058266  -0.104794   -4.548007   -4.594538
5.06   -3.295822   -0.298944  -0.025081  -0.057154   -3.619849   -3.651920


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-almo-aug-cc-pvtz-pbe0.dat <==
           FRZ       POL    RS-Ct1   SCF-Ct1    RS-TOT   SCF-TOT
1.54  9.866921 -5.403771 -5.511244 -5.804156 -1.048094 -1.341005
1.74  1.426158 -2.761110 -2.893530 -3.060837 -4.228481 -4.395788
1.84 -0.621400 -2.018090 -2.106207 -2.232272 -4.745696 -4.871764
1.94 -1.863784 -1.476996 -1.543691 -1.638237 -4.884472 -4.979018
2.03 -2.514787 -1.117449 -1.171425 -1.244633 -4.803661 -4.876869
2.14 -2.881989 -0.819091 -0.861210 -0.916046 -4.562293 -4.617129
2.24 -2.984460 -0.625721 -0.654568 -0.697091 -4.264749 -4.307272
2.34 -2.962092 -0.476098 -0.497880 -0.530903 -3.936069 -3.969092
2.54 -2.698554 -0.293640 -0.290297 -0.310239 -3.282491 -3.302435
3.04 -1.826560 -0.114127 -0.074078 -0.079542 -2.014765 -2.020229
4.04 -0.806620 -0.023460 -0.003117 -0.003530 -0.833199 -0.833610
5.04 -0.412313 -0.009056  0.000339  0.000055 -0.421032 -0.421314


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ       POL    RS-Ct1   SCF-Ct1    RS-TOT   SCF-TOT
1.54  9.894751 -5.306185 -4.794290 -5.490246 -0.205724 -0.901680
1.74  1.405786 -2.798458 -2.474972 -2.870529 -3.867644 -4.263201
1.84 -0.643500 -2.081030 -1.789271 -2.089116 -4.513804 -4.813646
1.94 -1.867226 -1.556834 -1.303795 -1.532944 -4.727855 -4.957006
2.03 -2.499201 -1.195155 -0.984080 -1.165725 -4.678437 -4.860082
2.14 -2.846896 -0.887103 -0.715093 -0.854439 -4.449093 -4.588442
2.24 -2.940479 -0.679424 -0.535037 -0.644356 -4.154941 -4.264260
2.34 -2.907093 -0.519165 -0.400667 -0.486425 -3.826928 -3.912683
2.54 -2.654630 -0.311450 -0.224024 -0.274950 -3.190105 -3.241031
3.04 -1.854803 -0.105884 -0.052095 -0.063921 -2.012782 -2.024607
4.04 -0.842482 -0.021448 -0.003040 -0.003912 -0.866970 -0.867840
5.04 -0.432349 -0.005633  0.001133  0.001011 -0.436849 -0.436971


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-csov-aug-cc-pvtz.dat <==
         Ind     Ct    Pol
1.54 -11.335 -6.198 -5.137
1.74  -6.018 -3.386 -2.632
1.84  -4.456 -2.526 -1.930
1.94  -3.325 -1.905 -1.420
2.03  -2.568 -1.490 -1.078
2.14  -1.927 -1.135 -0.792
2.24  -1.496 -0.892 -0.604
2.34  -1.173 -0.704 -0.469
2.54  -0.737 -0.445 -0.292
3.04  -0.263 -0.149 -0.114
4.04  -0.048 -0.026 -0.022
5.04  -0.016 -0.010 -0.006


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-rvs-aug-cc-pvtz.dat <==
       Elec    Rep     E1   Pol    Ct    E2   Tot
1.54 -19.11  30.50  11.39 -4.93 -4.23 -9.16  1.97
1.74 -12.44  14.82   2.38 -2.47 -2.04 -4.51 -2.27
1.84 -10.20  10.32   0.12 -1.80 -1.41 -3.21 -3.19
1.94  -8.45   7.16  -1.28 -1.32 -0.99 -2.31 -3.66
2.03  -7.17   5.12  -2.06 -1.00 -0.72 -1.72 -3.83
2.14  -6.00   3.46  -2.54 -0.73 -0.51 -1.24 -3.83
2.24  -5.14   2.41  -2.73 -0.56 -0.37 -0.93 -3.70
2.34  -4.44   1.67  -2.77 -0.43 -0.28 -0.71 -3.51
2.54  -3.41   0.81  -2.60 -0.27 -0.16 -0.43 -3.04
3.04  -1.97   0.13  -1.84 -0.10 -0.05 -0.15 -1.99
4.04  -0.86   0.00  -0.86 -0.02 -0.01 -0.03 -0.89
5.04  -0.46   0.00  -0.46 -0.01 -0.00 -0.01 -0.46


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
water2_1    -19.04971    32.19596    -8.05319    -3.08730    -5.54540    -0.45235    -2.36278    -2.60312
water2_2    -12.18824    16.37362    -4.27932    -1.69838    -3.63669    -3.73063    -0.95207    -1.62887
water2_3     -9.88958    11.61746    -3.13090    -1.21111    -2.95943    -4.36246    -0.62595    -1.29385
water2_4     -8.11432     8.21851    -2.30101    -0.85525    -2.41474    -4.61156    -0.41608    -1.02967
water2_5     -6.82896     5.95542    -1.73973    -0.61560    -2.00545    -4.61872    -0.28914    -0.83499
water2_6     -5.65660     4.08200    -1.26468    -0.41325    -1.61929    -4.45858    -0.19573    -0.65570
water2_7     -4.80417     2.86790    -0.94814    -0.28038    -1.33028    -4.21470    -0.14203    -0.52573
water2_8     -4.12488     2.01191    -0.71693    -0.18746    -1.09524    -3.92514    -0.10564    -0.42382
water2_9     -3.13020     0.98646    -0.42106    -0.07562    -0.74703    -3.31183    -0.06542    -0.28001
water2_10    -1.78125     0.16351    -0.13168     0.01342    -0.29930    -2.04871    -0.03795    -0.10715
water2_11    -0.77077     0.00433    -0.02344     0.01124    -0.06109    -0.85096    -0.01556    -0.01911
water2_12    -0.40582     0.00011    -0.00713     0.00512    -0.01760    -0.43044    -0.00715    -0.00510


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-water2-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
water2_1    -19.04971    33.07735    -8.61498    -4.49728    -5.54540    -0.13274    -1.64289    -2.47481
water2_2    -12.18824    16.61882    -4.42220    -2.11243    -3.63669    -3.62830    -0.71861    -1.59116
water2_3     -9.88958    11.74580    -3.20069    -1.44474    -2.95943    -4.30391    -0.48210    -1.27385
water2_4     -8.11432     8.28536    -2.33412    -0.98798    -2.41474    -4.57782    -0.32696    -1.01919
water2_5     -6.82896     5.99187    -1.75586    -0.69589    -2.00545    -4.59841    -0.23071    -0.82925
water2_6     -5.65660     4.09991    -1.27172    -0.46333    -1.61929    -4.44771    -0.15550    -0.65289
water2_7     -4.80417     2.87711    -0.95067    -0.31809    -1.33028    -4.20802    -0.10830    -0.52428
water2_8     -4.12488     2.01663    -0.71697    -0.21882    -1.09524    -3.92045    -0.07506    -0.42309
water2_9     -3.13020     0.98770    -0.41892    -0.10429    -0.74703    -3.30845    -0.03481    -0.27982
water2_10    -1.78125     0.16356    -0.12784    -0.01742    -0.29930    -2.04482    -0.00327    -0.10714
water2_11    -0.77077     0.00433    -0.02086    -0.00077    -0.06109    -0.84838    -0.00098    -0.01911
water2_12    -0.40582     0.00011    -0.00556    -0.00008    -0.01760    -0.42887    -0.00037    -0.00510


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-pbe0.dat <==
d          FRZ        POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
1.5  41.199475 -86.902345  -7.742023  -8.146587  -53.444893  -53.849456
1.6   1.557838 -77.180562  -6.006331  -6.325673  -81.629057  -81.948399
1.7 -21.334423 -69.423250  -5.176260  -5.452620  -95.933933  -96.210294
1.8 -33.892753 -62.715653  -5.044508  -5.303099 -101.652914 -101.911502
1.9 -40.350970 -56.651093  -5.151308  -5.403981 -102.153370 -102.406044
2.0 -42.710648 -50.985624  -5.850978  -6.098355  -99.547250  -99.794627
2.1 -42.686275 -45.589666  -6.915357  -7.146915  -95.191298  -95.422856
2.2 -42.146383 -40.512778  -7.306603  -7.503415  -89.965761  -90.162573
2.3 -40.894793 -35.777681  -7.710255  -7.845476  -84.382729  -84.517950
2.4 -38.723387 -31.402657  -8.655870  -8.696448  -78.781914  -78.822492
2.5 -36.416616 -27.430530  -9.556154  -9.463353  -73.403300  -73.310497
2.6 -34.549747 -23.900289  -9.946762  -9.658437  -68.396798  -68.108473
2.7 -32.622793 -20.791717 -10.422135  -9.855308  -63.836647  -63.269818
2.8 -30.481171 -18.073197 -15.416186 -10.274467  -63.970554  -58.828834
2.9 -28.394933 -15.699449 -38.662411 -10.707551  -82.756790  -54.801930
2.9 -28.394933 -15.699449 -38.662411 -10.707551  -82.756790  -54.801930


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-5A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-9A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz-5A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz-9A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280
3.4 -23.540 -15.345  -8.195
3.8  -5.013  -0.073  -4.940
4.2  -3.569  -0.365  -3.204
4.6  -2.665  -0.537  -2.128
5.0  -1.596  -0.113  -1.483
5.4  -1.193  -0.069  -1.124
5.8  -0.846  -0.049  -0.797
6.2  -0.679  -0.058  -0.621
6.6  -0.631  -0.137  -0.494
7.0  -0.379   0.000  -0.379
7.4  -0.301   0.000  -0.301
7.8  -0.248   0.000  -0.248
8.2  -0.205   0.000  -0.205
8.6  -0.168   0.000  -0.168
9.0  -0.139   0.000  -0.139


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz.dat <==
        Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz-5A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz-9A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73
5.4   -8.95    0.00  -8.95  -0.94 -0.01  -0.95  -9.90
5.8   -7.78   -0.00  -7.78  -0.70 -0.00  -0.70  -8.48
6.2   -6.82   -0.00  -6.82  -0.54 -0.00  -0.54  -7.35
6.6   -6.02   -0.00  -6.02  -0.42 -0.00  -0.42  -6.44
7.0   -5.36   -0.00  -5.36  -0.33 -0.00  -0.33  -5.69
7.4   -4.80   -0.00  -4.80  -0.26 -0.00  -0.26  -5.06
7.8   -4.32   -0.00  -4.32  -0.21 -0.00  -0.21  -4.54
8.2   -3.91   -0.00  -3.91  -0.18 -0.00  -0.18  -4.09
8.6   -3.56   -0.00  -3.56  -0.14 -0.00  -0.14  -3.70
9.0   -3.25   -0.00  -3.25  -0.12 -0.00  -0.12  -3.37


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz.dat <==
       Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-5A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-9A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369
5.4     -8.39229     0.00003    -1.03800    -0.02829    -0.00868    -9.43893    -0.00008    -1.00963
5.8     -7.28864     0.00001    -0.77355    -0.01440    -0.00558    -8.06776    -0.00003    -0.75912
6.2     -6.38754     0.00000    -0.58995    -0.00792    -0.00370    -6.98120    -0.00002    -0.58201
6.6     -5.64323     0.00000    -0.45856    -0.00464    -0.00253    -6.10432    -0.00001    -0.45390
7.0     -5.02169     0.00000    -0.36210    -0.00287    -0.00177    -5.38556    -0.00000    -0.35923
7.4     -4.49729     0.00000    -0.28990    -0.00184    -0.00126    -4.78845    -0.00000    -0.28806
7.8     -4.05050     0.00000    -0.23493    -0.00122    -0.00092    -4.28635    -0.00000    -0.23370
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991     0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15918    -0.00058    -0.00051    -3.49490     0.00000    -0.15861
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988     0.00000    -0.13240


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-5A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-9A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371
5.4     -8.39229     0.00003    -1.03817    -0.02821    -0.00868    -9.43910    -0.00052    -1.00944
5.8     -7.28864     0.00001    -0.77350    -0.01434    -0.00558    -8.06771    -0.00001    -0.75915
6.2     -6.38754     0.00000    -0.59002    -0.00791    -0.00370    -6.98127    -0.00014    -0.58197
6.6     -5.64323     0.00000    -0.45870    -0.00473    -0.00253    -6.10446    -0.00007    -0.45389
7.0     -5.02169     0.00000    -0.36206    -0.00282    -0.00177    -5.38552    -0.00002    -0.35923
7.4     -4.49729     0.00000    -0.28996    -0.00187    -0.00126    -4.78851    -0.00004    -0.28805
7.8     -4.05050     0.00000    -0.23493    -0.00123    -0.00092    -4.28635    -0.00000    -0.23371
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991    -0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15919    -0.00058    -0.00051    -3.49490    -0.00001    -0.15860
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988    -0.00000    -0.13240


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
Zn-H2O_2   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
Zn-H2O_3   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
Zn-H2O_4    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
Zn-H2O_5    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
Zn-H2O_6    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
Zn-H2O_7    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
Zn-H2O_8    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
Zn-H2O_9    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
Zn-H2O_10   -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
Zn-H2O_11   -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
Zn-H2O_12   -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
Zn-H2O_13   -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
Zn-H2O_14   -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
Zn-H2O_15   -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
Zn-H2O_16   -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881


==> data/CD_POL_from_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
Zn-H2O_2   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
Zn-H2O_3   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
Zn-H2O_4    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
Zn-H2O_5    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
Zn-H2O_6    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
Zn-H2O_7    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
Zn-H2O_8    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
Zn-H2O_9    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
Zn-H2O_10   -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
Zn-H2O_11   -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
Zn-H2O_12   -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
Zn-H2O_13   -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
Zn-H2O_14   -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
Zn-H2O_15   -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
Zn-H2O_16   -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802


==> data/CD_POL_from_SAPTDFT_and_EDAs/water2-sapt2+3-deltahf3.dat <==
            dHF3
1.54 -1.63736817
1.74 -1.13806175
1.84 -0.84774560
1.94 -0.60943438
2.03 -0.44198065
2.14 -0.29997511
2.24 -0.20792769
2.34 -0.14295358
2.54 -0.06728925
3.04 -0.01029095
4.04 -0.00024472
5.04 -0.00000039


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-b3lyp-5A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-b3lyp-9A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70
5.40  -60.73
5.80  -62.63
6.20  -64.40
6.60  -66.03
7.00  -67.54
7.40  -68.93
8.20  -71.40


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-ccsdt-aug-cc-pvtz-5A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-ccsdt-aug-cc-pvtz-9A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38
5.40  -9.67


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-pbe0-5A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-pbe0-9A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12
5.40  -51.86
5.80  -53.52
6.20  -55.09
6.60  -56.55
7.00  -57.91
7.40  -59.17
7.80  -60.34
8.60  -62.44


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-sapt2+3-delthf3-5A.dat <==
d          dHF3
1.5  505.197924
1.6  274.720684
1.7  159.983216
1.8   99.477214
1.9   64.979487
2.0   43.642452
2.1   29.536747
2.2   19.804239
2.3   12.953425
2.4    8.118438
2.5    4.739729
2.6    2.424976
2.7    0.885641
2.8   -0.094903
2.9   -0.679812
3.0   -0.991150
3.4   -0.967711
3.8   -0.510595
4.2   -0.217693
4.6   -0.084032
5.0   -0.031632


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-sapt2+3-delthf3-9A.dat <==
d          dHF3
1.5  505.197924
1.6  274.720684
1.7  159.983216
1.8   99.477214
1.9   64.979487
2.0   43.642452
2.1   29.536747
2.2   19.804239
2.3   12.953425
2.4    8.118438
2.5    4.739729
2.6    2.424976
2.7    0.885641
2.8   -0.094903
2.9   -0.679812
3.0   -0.991150
3.4   -0.967711
3.8   -0.510595
4.2   -0.217693
4.6   -0.084032
5.0   -0.031632
5.4   -0.012232
5.8   -0.004983
6.2   -0.002178
6.6   -0.001162
7.0   -0.000401
7.4   -0.000236
7.8   -0.000128
8.2   -0.000069
8.6   -0.000039
9.0   -0.000025


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-sapt2+3-delthf3.dat <==
           dHF3
1.5  505.197924
1.6  274.720684
1.7  159.983216
1.8   99.477214
1.9   64.979487
2.0   43.642452
2.1   29.536747
2.2   19.804239
2.3   12.953425
2.4    8.118438
2.5    4.739729
2.6    2.424976
2.7    0.885641
2.8   -0.094903
2.9   -0.679812
3.0   -0.991150


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-wb97xd-5A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76
5.00 -31.66


==> data/CD_POL_from_SAPTDFT_and_EDAs/zn-hoh-wb97xd-9A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76
5.00 -31.66
5.40 -31.81
5.80 -32.07
6.20 -32.38
6.60 -32.72
7.00 -33.08
7.40 -33.45
7.80 -33.81
8.20 -34.17
8.60 -34.51
9.00 -34.85


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-f-hoh-sapt2+3-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp        Tot        Ct        dHF
0.7 -67.135148  423.467701 -214.708805 -52.547659  89.076089 -213.6904  44.166126
0.8 -95.738426  323.703816 -164.596062 -38.405613  24.963715 -152.5727  -5.291586
0.9 -97.198689  243.761847 -124.563901 -28.601673  -6.602417 -102.6746 -23.317225
1.0 -88.341205  181.599041  -93.824486 -21.785509 -22.352159  -66.2668 -26.693300
1.1 -76.620702  134.291681  -70.768891 -16.946474 -30.044385  -42.0397 -24.105774
1.2 -65.134710   98.820816  -53.677165 -13.412032 -33.403091  -26.8271 -19.694342
1.3 -55.020372   72.493573  -41.056299 -10.753603 -34.336702  -17.5199 -15.256757
1.4 -46.540146   53.084855  -31.722831  -8.705688 -33.883809  -11.8151 -11.455352
1.5 -39.589252   38.848185  -24.781730  -7.097618 -32.620415   -8.2314  -8.436069
1.6 -33.942499   28.433839  -19.578017  -5.815461 -30.902137   -5.8937  -6.135858
2.1 -18.037581    6.090438   -7.069220  -2.249771 -21.266133   -1.5393  -1.148561
2.6 -11.487730    1.385121   -3.155186  -0.910331 -14.168125   -0.4276  -0.194147
3.1  -8.100440    0.336917   -1.625552  -0.379598  -9.768674   -0.1389  -0.022490
3.6  -6.056884    0.086541   -0.927147  -0.164200  -7.061690   -0.0455   0.004648
4.1  -4.712331    0.023043   -0.572175  -0.075763  -5.337225   -0.0145   0.006178
4.6  -3.775340    0.006276   -0.374973  -0.037587  -4.181625   -0.0055   0.004343
5.1  -3.093540    0.001749   -0.257222  -0.019712  -3.368725   -0.0021   0.002764


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-f-hoh-sapt2-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp         Tot       Ct        dHF
0.7 -60.849058  423.467701 -214.708805 -40.759837  107.150001 -58.2824  44.166126
0.8 -91.438237  323.703816 -164.596062 -30.808220   36.861297 -45.5570  -5.291586
0.9 -94.423595  243.761847 -124.563901 -23.460858    1.313492 -34.7213 -23.317225
1.0 -86.678275  181.599041  -93.824486 -18.045638  -16.949358 -25.6319 -26.693300
1.1 -75.732020  134.291681  -70.768891 -14.020428  -26.229657 -18.5161 -24.105774
1.2 -64.773876   98.820816  -53.677165 -10.993817  -30.624042 -13.3200 -19.694342
1.3 -55.004688   72.493573  -41.056299  -8.691071  -32.258485  -9.7038 -15.256757
1.4 -46.734001   53.084855  -31.722831  -6.919147  -32.291123  -7.2326 -11.455352
1.5 -39.898025   38.848185  -24.781730  -5.541795  -31.373364  -5.5224  -8.436069
1.6 -34.304928   28.433839  -19.578017  -4.462174  -29.911279  -4.2958  -6.135858
2.1 -18.311732    6.090438   -7.069220  -1.611799  -20.902312  -1.3044  -1.148561
2.6 -11.627167    1.385121   -3.155186  -0.626710  -14.023941  -0.3943  -0.194147
3.1  -8.171533    0.336917   -1.625552  -0.256735   -9.716904  -0.1253  -0.022490
3.6  -6.095307    0.086541   -0.927147  -0.111719   -7.047632  -0.0408   0.004648
4.1  -4.734700    0.023043   -0.572175  -0.052624   -5.336456  -0.0138   0.006178
4.6  -3.788739    0.006276   -0.374973  -0.026776   -4.184212  -0.0050   0.004343
5.1  -3.101601    0.001749   -0.257222  -0.014576   -3.371650  -0.0019   0.002764


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-water2-sapt2+3-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -18.978135  32.933480 -9.375034 -6.248453 -1.668142 -4.1509 -3.903958
1.74 -12.215025  16.576999 -4.829964 -3.990525 -4.458516 -1.7251 -1.974848
1.84  -9.949962  11.729751 -3.503185 -3.215462 -4.938858 -1.1467 -1.380506
1.94  -8.182104   8.256908 -2.551875 -2.596334 -5.073406 -0.7775 -0.955769
2.03  -6.906910   5.968655 -1.919962 -2.139406 -4.997622 -0.5546 -0.679338
2.14  -5.741533   4.082264 -1.390235 -1.713214 -4.762718 -0.3811 -0.455553
2.24  -4.895808   2.868592 -1.040082 -1.399134 -4.466432 -0.2726 -0.314634
2.34  -4.212696   2.006989 -0.782521 -1.143712 -4.131940 -0.1957 -0.216672
2.54  -3.211450   0.982922 -0.455238 -0.771928 -3.455693 -0.1022 -0.103497
3.04  -1.842025   0.163655 -0.136695 -0.304948 -2.120012 -0.0211 -0.017284
4.04  -0.799644   0.004368 -0.021665 -0.062247 -0.879189 -0.0009 -0.000692
5.04  -0.420781   0.000110 -0.005735 -0.018053 -0.444459 -0.0000 -0.000070


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-water2-sapt2-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -19.312220  32.933480 -9.375034 -5.179996 -0.933770 -2.2844 -3.903958
1.74 -12.447979  16.576999 -4.829964 -3.297800 -3.998745 -1.0834 -1.974848
1.84 -10.136453  11.729751 -3.503185 -2.649937 -4.559824 -0.7633 -1.380506
1.94  -8.327501   8.256908 -2.551875 -2.133601 -4.756069 -0.5452 -0.955769
2.03  -7.020210   5.968655 -1.919962 -1.753830 -4.725347 -0.4054 -0.679338
2.14  -5.824099   4.082264 -1.390235 -1.401083 -4.533153 -0.2902 -0.455553
2.24  -4.955725   2.868592 -1.040082 -1.142287 -4.269502 -0.2143 -0.314634
2.34  -4.254583   2.006989 -0.782521 -0.932701 -3.962817 -0.1583 -0.216672
2.54  -3.228769   0.982922 -0.455238 -0.629140 -3.330224 -0.0867 -0.103497
3.04  -1.835348   0.163655 -0.136695 -0.250236 -2.058624 -0.0194 -0.017284
4.04  -0.789736   0.004368 -0.021665 -0.052581 -0.859614 -0.0010 -0.000692
5.04  -0.413856   0.000110 -0.005735 -0.015555 -0.435036 -0.0000 -0.000070


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389
5.4   -8.540971  3.423000e-05 -1.040690 -0.009566  -9.591192 -0.0017 -0.028223
5.8   -7.417891  6.860000e-06 -0.775615 -0.006119  -8.199618 -0.0007 -0.014325
6.2   -6.501720  8.000000e-07 -0.591605 -0.004052  -7.097376 -0.0003 -0.007850
6.6   -5.744809 -2.500000e-07 -0.459844 -0.002762  -6.207415 -0.0000 -0.004583
7.0   -5.112371 -2.400000e-07 -0.363153 -0.001929  -5.477452 -0.0002 -0.002810
7.4   -4.578599 -8.000000e-08 -0.290758 -0.001376  -4.870733 -0.0001 -0.001791
7.8   -4.124038  4.000000e-08 -0.235627 -0.001000  -4.360665 -0.0000 -0.001176
8.2   -3.733794  7.000000e-08 -0.193019 -0.000739  -3.927552 -0.0000 -0.000792
8.6   -3.396310  5.000000e-08 -0.159655 -0.000555  -3.556519 -0.0000 -0.000543
9.0   -3.102504  2.000000e-08 -0.133220 -0.000422  -3.236146 -0.0000 -0.000379


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2+3-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389
5.4  -8.428963  3.423000e-05 -1.040690 -0.008119  -9.477737 -0.0018 -0.028223
5.8  -7.320258  6.860000e-06 -0.775615 -0.005241  -8.101107 -0.0008 -0.014325
6.2  -6.415963  8.000000e-07 -0.591605 -0.003491  -7.011058 -0.0004 -0.007850
6.6  -5.668876 -2.500000e-07 -0.459844 -0.002389  -6.131109 -0.0002 -0.004583
7.0  -5.044653 -2.400000e-07 -0.363153 -0.001674  -5.409480 -0.0001 -0.002810
7.4  -4.517821 -8.000000e-08 -0.290758 -0.001197  -4.809777 -0.0000 -0.001791
7.8  -4.069179  4.000000e-08 -0.235627 -0.000872  -4.305677 -0.0000 -0.001176
8.2  -3.684027  7.000000e-08 -0.193019 -0.000645  -3.877691 -0.0000 -0.000792
8.6  -3.350956  5.000000e-08 -0.159655 -0.000485  -3.511095  0.0000 -0.000543
9.0  -3.061002  2.000000e-08 -0.133220 -0.000369  -3.194591  0.0000 -0.000379


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/Result-zn-hoh-sapt2-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/distance_f_hoh.dat <==
d
0.70
0.80
0.90
1.00
1.10
1.20
1.30
1.40
1.50
1.60
2.10
2.60
3.10
3.60
4.10
4.60
5.10


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/distance_water2.dat <==
d
1.54
1.74
1.84
1.94
2.03
2.14
2.24
2.34
2.54
3.04
4.04
5.04


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/distance_zn_hoh.dat <==
d
1.50
1.60
1.70
1.80
1.90
2.00
2.10
2.20
2.30
2.40
2.50
2.60
2.70
2.80
2.90
3.00


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/f-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
161.48
70.72
21.67
-5.16
-19.70
-27.20
-30.62
-31.61
-31.18
-29.94
-20.91
-13.92
-9.59
-6.93
-5.23
-4.10
-3.30


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/f-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol       elst        exch         IND         dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   427.18599  -188.94153   -87.23302   -35.08987   132.85317   -74.03161   -27.67718
F-H2O_-4   -96.92563   323.87950  -146.03816   -73.92982   -27.45583    53.45987   -46.07704   -26.03131
F-H2O_-3   -97.46558   241.80995  -110.86333   -58.46439   -21.65771    11.82333   -28.46754   -23.93139
F-H2O_-2   -88.20393   178.60429   -83.46025   -44.41653   -17.25276   -10.31268   -17.57742   -21.46632
F-H2O_-1   -76.33092   130.99944   -62.77989   -32.93483   -13.86813   -21.97950   -10.92621   -18.91887
F-H2O_1    -64.81459    95.66872   -47.42926   -24.04849   -11.23224   -27.80736    -6.88653   -16.49424
F-H2O_2    -54.72365    69.70372   -36.12302   -17.38393    -9.15508   -30.29804    -4.42745   -14.31165
F-H2O_3    -46.27591    50.74146   -27.80513   -12.48551    -7.50081   -30.84040    -2.90991   -12.40973
F-H2O_4    -39.35362    36.94616   -21.65982    -8.92986    -6.17127   -30.23855    -1.95552   -10.77445
F-H2O_5    -33.72806    26.92515   -17.08660    -6.36890    -5.09556   -28.98507    -1.34412    -9.37358
F-H2O_6    -17.86702     5.68856    -6.24885    -1.14827    -2.03972   -20.46703    -0.27861    -4.82197
F-H2O_7    -11.34329     1.29121    -2.87572    -0.19244    -0.85035   -13.77816    -0.06665    -2.61664
F-H2O_8     -7.98849     0.31774    -1.52515    -0.02211    -0.36281    -9.55871    -0.01650    -1.48654
F-H2O_9     -5.96845     0.08379    -0.88735     0.00462    -0.15996    -6.93197    -0.01632    -0.87565
F-H2O_10    -4.64402     0.02324    -0.55411     0.00612    -0.07487    -5.24975    -0.01513    -0.54510
F-H2O_11    -3.72049     0.00672    -0.36517     0.00431    -0.03727    -4.11621    -0.01109    -0.35839
F-H2O_12    -3.04953     0.00201    -0.25106     0.00274    -0.01967    -3.31825    -0.00714    -0.24666


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-cl-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ        POL     RS-Ct1    SCF-Ct1     RS-TOT    SCF-TOT
1.3  100.524879 -34.243332 -25.999254 -29.265304  40.282293  37.016244
1.4   66.677582 -24.524818 -20.932930 -23.923577  21.219837  18.229187
1.5   42.786927 -17.874793 -16.641699 -19.276547   8.270435   5.635587
1.6   25.972601 -13.368293 -13.094992 -15.335220  -0.490684  -2.730914
1.7   14.192869 -10.294294 -10.238571 -12.091794  -6.339998  -8.193219
1.8    6.001620  -8.152663  -7.982132  -9.489975 -10.133175 -11.641018
1.9    0.368289  -6.610752  -6.219399  -7.440467 -12.461862 -13.682929
2.0   -3.443839  -5.463968  -4.853151  -5.839709 -13.760958 -14.747517
2.1   -5.975134  -4.581453  -3.783270  -4.586279 -14.339854 -15.142863
2.2   -7.615322  -3.884854  -2.925097  -3.587940 -14.425273 -15.088115
2.3   -8.598166  -3.332970  -2.261650  -2.806845 -14.192783 -14.737980
2.8   -8.747704  -1.734925  -0.759585  -0.987388 -11.242213 -11.470014
3.3   -6.963977  -1.036691  -0.355140  -0.446944  -8.355806  -8.447610
3.8   -5.334731  -0.658631  -0.317705  -0.353837  -6.311067  -6.347199
4.3   -4.507258  -0.429347   0.040300   0.025693  -4.896302  -4.910912
4.8   -4.482235  -0.303623   0.879699   0.874616  -3.906159  -3.911242
5.3   -3.996974  -0.226402   1.027545   1.027143  -3.195834  -3.196235


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-f-hoh-almo-aug-cc-pvtz-pbe0.dat <==
d           FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  393.736595 -193.433756 -42.052793 -43.289657  158.250043  157.013182
0.8  244.867192 -138.550272 -38.481878 -39.655143   67.835045   66.661777
0.9  151.312865  -98.556655 -33.743867 -34.815747   19.012340   17.940463
1.0   91.296996  -70.278588 -28.596338 -29.562493   -7.577930   -8.544085
1.1   52.286957  -50.581566 -23.557539 -24.418052  -21.852148  -22.712660
1.2   26.804553  -36.858731 -19.041952 -19.799792  -29.096130  -29.853970
1.3   10.225871  -27.206830 -15.268630 -15.936570  -32.249589  -32.917532
1.4   -0.405989  -20.361290 -12.237589 -12.830784  -33.004865  -33.598061
1.5   -7.041767  -15.486937  -9.836762 -10.366039  -32.365468  -32.894743
1.6  -11.006839  -12.005015  -7.931308  -8.403711  -30.943163  -31.415565
2.1  -14.016980   -4.545639  -2.834612  -3.083781  -21.397230  -21.646400
2.6  -10.822699   -2.378103  -1.046954  -1.170985  -14.247753  -14.371785
3.1   -8.019843   -1.380337  -0.442150  -0.509328   -9.842331   -9.909509
3.6   -6.110264   -0.844514  -0.156877  -0.198227   -7.111655   -7.153005
4.1   -4.723460   -0.542358  -0.089353  -0.116866   -5.355173   -5.382684
4.6   -3.818159   -0.363483   0.005456  -0.012908   -4.176186   -4.194550
5.1   -3.086384   -0.252195  -0.013427  -0.025508   -3.352006   -3.364088


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-f-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  396.926363 -194.698958 -40.473981 -43.256897  161.753422  158.970508
0.8  247.566009 -139.245802 -36.637990 -39.544362   71.682216   68.775845
0.9  153.457737  -98.749893 -31.593353 -34.554367   23.114493   20.153479
1.0   92.940652  -70.108504 -26.480557 -29.189586   -3.648407   -6.357436
1.1   53.521942  -50.245790 -21.530188 -23.967649  -18.254036  -20.691497
1.2   27.713835  -36.502496 -17.106762 -19.280579  -25.895421  -28.069240
1.3   10.890919  -26.909839 -13.471252 -15.391416  -29.490172  -31.410336
1.4    0.085801  -20.144705 -10.614681 -12.311232  -30.673587  -32.370136
1.5   -6.670607  -15.341718  -8.403008  -9.903123  -30.415334  -31.915448
1.6  -10.718022  -11.905603  -6.684424  -8.016579  -29.308049  -30.640204
2.1  -13.883828   -4.485660  -2.236708  -2.922067  -20.606195  -21.291554
2.6  -10.654128   -2.341189  -0.791444  -1.090268  -13.786763  -14.085587
3.1   -7.973833   -1.378241  -0.233532  -0.349497   -9.585606   -9.701572
3.6   -6.069704   -0.849650  -0.069597  -0.119462   -6.988950   -7.038815
4.1   -4.830240   -0.544437   0.072909   0.044700   -5.301768   -5.329975
4.6   -4.164417   -0.366208   0.376129   0.358550   -4.154496   -4.172075
5.1   -3.492201   -0.257052   0.404369   0.394300   -3.344884   -3.354953


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-f-hoh-csov-aug-cc-pvtz.dat <==
         Ind      Ct      Pol
0.7 -232.307 -52.055 -180.252
0.8 -175.222 -45.639 -129.583
0.9 -131.290 -39.409  -91.881
1.0  -98.366 -33.530  -64.836
1.1  -74.042 -27.840  -46.202
1.2  -56.144 -22.554  -33.590
1.3  -42.978 -18.019  -24.959
1.4  -33.286 -14.371  -18.915
1.5  -26.118 -11.532  -14.586
1.6  -20.774  -9.342  -11.432
2.1   -7.996  -3.556   -4.440
2.6   -3.806  -1.418   -2.388
3.1   -2.044  -0.626   -1.418
3.6   -1.202  -0.324   -0.878
4.1   -0.761  -0.194   -0.567
4.6   -0.508  -0.127   -0.381
5.1   -0.351  -0.087   -0.264


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-f-hoh-rvs-aug-cc-pvtz.dat <==
      Elec     Rep      E1     Pol     Ct      E2     Tot
0.7 -66.46  459.97  393.51 -197.59 -47.02 -244.61  156.25
0.8 -95.75  340.17  244.42 -140.15 -40.34 -180.49   66.86
0.9 -97.26  248.15  150.89  -98.07 -34.04 -132.11   19.20
1.0 -88.27  179.23   90.97  -68.45 -28.18  -96.63   -6.40
1.1 -76.48  128.57   52.09  -48.37 -22.60  -70.97  -20.00
1.2 -65.07   91.81   26.74  -34.95 -17.51  -52.46  -26.88
1.3 -55.11   65.38   10.27  -25.89 -13.25  -39.14  -29.89
1.4 -46.80   46.52   -0.28  -19.62  -9.92  -29.54  -30.68
1.5 -39.98   33.11   -6.88  -15.16  -7.42  -22.58  -30.17
1.6 -34.43   23.60  -10.84  -11.93  -5.60  -17.53  -28.94
2.1 -18.58    4.53  -14.05   -4.58  -1.54   -6.12  -20.38
2.6 -11.93    0.94  -10.99   -2.31  -0.43   -2.74  -13.81
3.1  -8.45    0.20   -8.25   -1.31  -0.11   -1.42   -9.70
3.6  -6.34    0.04   -6.29   -0.80  -0.03   -0.83   -7.13
4.1  -4.94    0.01   -4.93   -0.51  -0.00   -0.51   -5.44
4.6  -3.96    0.00   -3.96   -0.34  -0.00   -0.34   -4.30
5.1  -3.25    0.00   -3.25   -0.23  -0.00   -0.23   -3.48


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-oh-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d            FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.66  465.441876 -240.330515 -42.510474 -45.020167  182.600888  180.091194
0.76  298.770525 -178.888161 -39.868223 -42.652762   80.014141   77.229602
0.86  191.900038 -131.340399 -36.180927 -39.161001   24.378712   21.398638
0.96  121.845536  -95.870653 -31.731205 -34.854661   -5.756322   -8.879777
1.06   75.288487  -70.044638 -27.295717 -30.264893  -22.051868  -25.021041
1.16   44.069571  -51.548132 -22.921149 -25.689032  -30.399708  -33.167593
1.26   23.060974  -38.381772 -18.864930 -21.410007  -34.185728  -36.730806
1.36    8.966993  -28.979916 -15.338922 -17.641890  -35.351845  -37.654813
1.46   -0.385223  -22.204594 -12.409169 -14.468687  -34.998986  -37.058504
1.56   -6.460928  -17.268594 -10.022415 -11.866192  -33.751938  -35.595714
2.06  -14.199480   -6.084149  -3.641397  -4.696869  -23.925026  -24.980497
2.56  -11.622427   -2.932451  -1.394163  -1.943679  -15.949041  -16.498560
3.06   -8.730280   -1.692620  -0.520109  -0.769979  -10.943009  -11.192879
3.56   -6.607891   -1.043701  -0.202244  -0.318950   -7.853834   -7.970540
4.06   -5.109956   -0.664222  -0.101804  -0.169690   -5.875982   -5.943868
4.56   -4.052479   -0.437265  -0.058266  -0.104794   -4.548007   -4.594538
5.06   -3.295822   -0.298944  -0.025081  -0.057154   -3.619849   -3.651920


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-almo-aug-cc-pvtz-pbe0.dat <==
           FRZ       POL    RS-Ct1   SCF-Ct1    RS-TOT   SCF-TOT
1.54  9.866921 -5.403771 -5.511244 -5.804156 -1.048094 -1.341005
1.74  1.426158 -2.761110 -2.893530 -3.060837 -4.228481 -4.395788
1.84 -0.621400 -2.018090 -2.106207 -2.232272 -4.745696 -4.871764
1.94 -1.863784 -1.476996 -1.543691 -1.638237 -4.884472 -4.979018
2.03 -2.514787 -1.117449 -1.171425 -1.244633 -4.803661 -4.876869
2.14 -2.881989 -0.819091 -0.861210 -0.916046 -4.562293 -4.617129
2.24 -2.984460 -0.625721 -0.654568 -0.697091 -4.264749 -4.307272
2.34 -2.962092 -0.476098 -0.497880 -0.530903 -3.936069 -3.969092
2.54 -2.698554 -0.293640 -0.290297 -0.310239 -3.282491 -3.302435
3.04 -1.826560 -0.114127 -0.074078 -0.079542 -2.014765 -2.020229
4.04 -0.806620 -0.023460 -0.003117 -0.003530 -0.833199 -0.833610
5.04 -0.412313 -0.009056  0.000339  0.000055 -0.421032 -0.421314


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ       POL    RS-Ct1   SCF-Ct1    RS-TOT   SCF-TOT
1.54  9.894751 -5.306185 -4.794290 -5.490246 -0.205724 -0.901680
1.74  1.405786 -2.798458 -2.474972 -2.870529 -3.867644 -4.263201
1.84 -0.643500 -2.081030 -1.789271 -2.089116 -4.513804 -4.813646
1.94 -1.867226 -1.556834 -1.303795 -1.532944 -4.727855 -4.957006
2.03 -2.499201 -1.195155 -0.984080 -1.165725 -4.678437 -4.860082
2.14 -2.846896 -0.887103 -0.715093 -0.854439 -4.449093 -4.588442
2.24 -2.940479 -0.679424 -0.535037 -0.644356 -4.154941 -4.264260
2.34 -2.907093 -0.519165 -0.400667 -0.486425 -3.826928 -3.912683
2.54 -2.654630 -0.311450 -0.224024 -0.274950 -3.190105 -3.241031
3.04 -1.854803 -0.105884 -0.052095 -0.063921 -2.012782 -2.024607
4.04 -0.842482 -0.021448 -0.003040 -0.003912 -0.866970 -0.867840
5.04 -0.432349 -0.005633  0.001133  0.001011 -0.436849 -0.436971


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-csov-aug-cc-pvtz.dat <==
         Ind     Ct    Pol
1.54 -11.335 -6.198 -5.137
1.74  -6.018 -3.386 -2.632
1.84  -4.456 -2.526 -1.930
1.94  -3.325 -1.905 -1.420
2.03  -2.568 -1.490 -1.078
2.14  -1.927 -1.135 -0.792
2.24  -1.496 -0.892 -0.604
2.34  -1.173 -0.704 -0.469
2.54  -0.737 -0.445 -0.292
3.04  -0.263 -0.149 -0.114
4.04  -0.048 -0.026 -0.022
5.04  -0.016 -0.010 -0.006


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-gaussian-aug-cc-pvtz-wb97xd.dat <==
Grimme-D2
-0.541292824293
-0.537071752776
-0.521400506289
-0.498117689004
-0.472731834705
-0.441605330673
-0.41363074662
-0.387357906936
-0.340282545993
-0.219017493513
-0.083097635244
-0.051367717596


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-rvs-aug-cc-pvtz.dat <==
       Elec    Rep     E1   Pol    Ct    E2   Tot
1.54 -19.11  30.50  11.39 -4.93 -4.23 -9.16  1.97
1.74 -12.44  14.82   2.38 -2.47 -2.04 -4.51 -2.27
1.84 -10.20  10.32   0.12 -1.80 -1.41 -3.21 -3.19
1.94  -8.45   7.16  -1.28 -1.32 -0.99 -2.31 -3.66
2.03  -7.17   5.12  -2.06 -1.00 -0.72 -1.72 -3.83
2.14  -6.00   3.46  -2.54 -0.73 -0.51 -1.24 -3.83
2.24  -5.14   2.41  -2.73 -0.56 -0.37 -0.93 -3.70
2.34  -4.44   1.67  -2.77 -0.43 -0.28 -0.71 -3.51
2.54  -3.41   0.81  -2.60 -0.27 -0.16 -0.43 -3.04
3.04  -1.97   0.13  -1.84 -0.10 -0.05 -0.15 -1.99
4.04  -0.86   0.00  -0.86 -0.02 -0.01 -0.03 -0.89
5.04  -0.46   0.00  -0.46 -0.01 -0.00 -0.01 -0.46


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-water2-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
water2_1    -19.04971    33.07735    -8.61498    -4.49728    -5.54540    -0.13274    -1.64289    -2.47481
water2_2    -12.18824    16.61882    -4.42220    -2.11243    -3.63669    -3.62830    -0.71861    -1.59116
water2_3     -9.88958    11.74580    -3.20069    -1.44474    -2.95943    -4.30391    -0.48210    -1.27385
water2_4     -8.11432     8.28536    -2.33412    -0.98798    -2.41474    -4.57782    -0.32696    -1.01919
water2_5     -6.82896     5.99187    -1.75586    -0.69589    -2.00545    -4.59841    -0.23071    -0.82925
water2_6     -5.65660     4.09991    -1.27172    -0.46333    -1.61929    -4.44771    -0.15550    -0.65289
water2_7     -4.80417     2.87711    -0.95067    -0.31809    -1.33028    -4.20802    -0.10830    -0.52428
water2_8     -4.12488     2.01663    -0.71697    -0.21882    -1.09524    -3.92045    -0.07506    -0.42309
water2_9     -3.13020     0.98770    -0.41892    -0.10429    -0.74703    -3.30845    -0.03481    -0.27982
water2_10    -1.78125     0.16356    -0.12784    -0.01742    -0.29930    -2.04482    -0.00327    -0.10714
water2_11    -0.77077     0.00433    -0.02086    -0.00077    -0.06109    -0.84838    -0.00098    -0.01911
water2_12    -0.40582     0.00011    -0.00556    -0.00008    -0.01760    -0.42887    -0.00037    -0.00510


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-pbe0.dat <==
d          FRZ        POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
1.5  41.199475 -86.902345  -7.742023  -8.146587  -53.444893  -53.849456
1.6   1.557838 -77.180562  -6.006331  -6.325673  -81.629057  -81.948399
1.7 -21.334423 -69.423250  -5.176260  -5.452620  -95.933933  -96.210294
1.8 -33.892753 -62.715653  -5.044508  -5.303099 -101.652914 -101.911502
1.9 -40.350970 -56.651093  -5.151308  -5.403981 -102.153370 -102.406044
2.0 -42.710648 -50.985624  -5.850978  -6.098355  -99.547250  -99.794627
2.1 -42.686275 -45.589666  -6.915357  -7.146915  -95.191298  -95.422856
2.2 -42.146383 -40.512778  -7.306603  -7.503415  -89.965761  -90.162573
2.3 -40.894793 -35.777681  -7.710255  -7.845476  -84.382729  -84.517950
2.4 -38.723387 -31.402657  -8.655870  -8.696448  -78.781914  -78.822492
2.5 -36.416616 -27.430530  -9.556154  -9.463353  -73.403300  -73.310497
2.6 -34.549747 -23.900289  -9.946762  -9.658437  -68.396798  -68.108473
2.7 -32.622793 -20.791717 -10.422135  -9.855308  -63.836647  -63.269818
2.8 -30.481171 -18.073197 -15.416186 -10.274467  -63.970554  -58.828834
2.9 -28.394933 -15.699449 -38.662411 -10.707551  -82.756790  -54.801930
2.9 -28.394933 -15.699449 -38.662411 -10.707551  -82.756790  -54.801930


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-5A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-9A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz-5A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz-9A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280
3.4 -23.540 -15.345  -8.195
3.8  -5.013  -0.073  -4.940
4.2  -3.569  -0.365  -3.204
4.6  -2.665  -0.537  -2.128
5.0  -1.596  -0.113  -1.483
5.4  -1.193  -0.069  -1.124
5.8  -0.846  -0.049  -0.797
6.2  -0.679  -0.058  -0.621
6.6  -0.631  -0.137  -0.494
7.0  -0.379   0.000  -0.379
7.4  -0.301   0.000  -0.301
7.8  -0.248   0.000  -0.248
8.2  -0.205   0.000  -0.205
8.6  -0.168   0.000  -0.168
9.0  -0.139   0.000  -0.139


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-csov-aug-cc-pvtz.dat <==
        Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz-5A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz-9A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73
5.4   -8.95    0.00  -8.95  -0.94 -0.01  -0.95  -9.90
5.8   -7.78   -0.00  -7.78  -0.70 -0.00  -0.70  -8.48
6.2   -6.82   -0.00  -6.82  -0.54 -0.00  -0.54  -7.35
6.6   -6.02   -0.00  -6.02  -0.42 -0.00  -0.42  -6.44
7.0   -5.36   -0.00  -5.36  -0.33 -0.00  -0.33  -5.69
7.4   -4.80   -0.00  -4.80  -0.26 -0.00  -0.26  -5.06
7.8   -4.32   -0.00  -4.32  -0.21 -0.00  -0.21  -4.54
8.2   -3.91   -0.00  -3.91  -0.18 -0.00  -0.18  -4.09
8.6   -3.56   -0.00  -3.56  -0.14 -0.00  -0.14  -3.70
9.0   -3.25   -0.00  -3.25  -0.12 -0.00  -0.12  -3.37


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-rvs-aug-cc-pvtz.dat <==
       Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-5A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-9A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369
5.4     -8.39229     0.00003    -1.03800    -0.02829    -0.00868    -9.43893    -0.00008    -1.00963
5.8     -7.28864     0.00001    -0.77355    -0.01440    -0.00558    -8.06776    -0.00003    -0.75912
6.2     -6.38754     0.00000    -0.58995    -0.00792    -0.00370    -6.98120    -0.00002    -0.58201
6.6     -5.64323     0.00000    -0.45856    -0.00464    -0.00253    -6.10432    -0.00001    -0.45390
7.0     -5.02169     0.00000    -0.36210    -0.00287    -0.00177    -5.38556    -0.00000    -0.35923
7.4     -4.49729     0.00000    -0.28990    -0.00184    -0.00126    -4.78845    -0.00000    -0.28806
7.8     -4.05050     0.00000    -0.23493    -0.00122    -0.00092    -4.28635    -0.00000    -0.23370
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991     0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15918    -0.00058    -0.00051    -3.49490     0.00000    -0.15861
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988     0.00000    -0.13240


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-5A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-9A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371
5.4     -8.39229     0.00003    -1.03817    -0.02821    -0.00868    -9.43910    -0.00052    -1.00944
5.8     -7.28864     0.00001    -0.77350    -0.01434    -0.00558    -8.06771    -0.00001    -0.75915
6.2     -6.38754     0.00000    -0.59002    -0.00791    -0.00370    -6.98127    -0.00014    -0.58197
6.6     -5.64323     0.00000    -0.45870    -0.00473    -0.00253    -6.10446    -0.00007    -0.45389
7.0     -5.02169     0.00000    -0.36206    -0.00282    -0.00177    -5.38552    -0.00002    -0.35923
7.4     -4.49729     0.00000    -0.28996    -0.00187    -0.00126    -4.78851    -0.00004    -0.28805
7.8     -4.05050     0.00000    -0.23493    -0.00123    -0.00092    -4.28635    -0.00000    -0.23371
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991    -0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15919    -0.00058    -0.00051    -3.49490    -0.00001    -0.15860
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988    -0.00000    -0.13240


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
Zn-H2O_2   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
Zn-H2O_3   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
Zn-H2O_4    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
Zn-H2O_5    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
Zn-H2O_6    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
Zn-H2O_7    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
Zn-H2O_8    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
Zn-H2O_9    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
Zn-H2O_10   -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
Zn-H2O_11   -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
Zn-H2O_12   -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
Zn-H2O_13   -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
Zn-H2O_14   -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
Zn-H2O_15   -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
Zn-H2O_16   -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/water2-ccsdt-aug-cc-pvtz.dat <==
d    Eint  label
1.54 -0.40 water2_1
1.74 -3.95 water2_2
1.84 -4.59 water2_3
1.94 -4.82 water2_4
2.03 -4.80 water2_5
2.14 -4.60 water2_6
2.24 -4.33 water2_7
2.34 -4.01 water2_8
2.54 -3.36 water2_9
3.04 -2.06 water2_10
4.04 -0.85 water2_11
5.04 -0.43 water2_12


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-b3lyp-5A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-b3lyp-9A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70
5.40  -60.73
5.80  -62.63
6.20  -64.40
6.60  -66.03
7.00  -67.54
7.40  -68.93
8.20  -71.40


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-ccsdt-aug-cc-pvtz-5A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-ccsdt-aug-cc-pvtz-9A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38
5.40  -9.67


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
-45.08
-74.38
-89.49
-95.77
-96.62
-94.22
-89.95
-84.67
-78.96
-73.16
-67.48
-62.05
-56.95
-52.21
-47.84
-43.83


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-pbe0-5A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-pbe0-9A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12
5.40  -51.86
5.80  -53.52
6.20  -55.09
6.60  -56.55
7.00  -57.91
7.40  -59.17
7.80  -60.34
8.60  -62.44


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-wb97xd-5A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76
5.00 -31.66


==> data/Comparison_of_SAPT_SAPTDFT_and_EDAs/zn-hoh-wb97xd-9A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76
5.00 -31.66
5.40 -31.81
5.80 -32.07
6.20 -32.38
6.60 -32.72
7.00 -33.08
7.40 -33.45
7.80 -33.81
8.20 -34.17
8.60 -34.51
9.00 -34.85


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-f-hoh-sapt2+3-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp        Tot        Ct        dHF
0.7 -67.135148  423.467701 -214.708805 -52.547659  89.076089 -213.6904  44.166126
0.8 -95.738426  323.703816 -164.596062 -38.405613  24.963715 -152.5727  -5.291586
0.9 -97.198689  243.761847 -124.563901 -28.601673  -6.602417 -102.6746 -23.317225
1.0 -88.341205  181.599041  -93.824486 -21.785509 -22.352159  -66.2668 -26.693300
1.1 -76.620702  134.291681  -70.768891 -16.946474 -30.044385  -42.0397 -24.105774
1.2 -65.134710   98.820816  -53.677165 -13.412032 -33.403091  -26.8271 -19.694342
1.3 -55.020372   72.493573  -41.056299 -10.753603 -34.336702  -17.5199 -15.256757
1.4 -46.540146   53.084855  -31.722831  -8.705688 -33.883809  -11.8151 -11.455352
1.5 -39.589252   38.848185  -24.781730  -7.097618 -32.620415   -8.2314  -8.436069
1.6 -33.942499   28.433839  -19.578017  -5.815461 -30.902137   -5.8937  -6.135858
2.1 -18.037581    6.090438   -7.069220  -2.249771 -21.266133   -1.5393  -1.148561
2.6 -11.487730    1.385121   -3.155186  -0.910331 -14.168125   -0.4276  -0.194147
3.1  -8.100440    0.336917   -1.625552  -0.379598  -9.768674   -0.1389  -0.022490
3.6  -6.056884    0.086541   -0.927147  -0.164200  -7.061690   -0.0455   0.004648
4.1  -4.712331    0.023043   -0.572175  -0.075763  -5.337225   -0.0145   0.006178
4.6  -3.775340    0.006276   -0.374973  -0.037587  -4.181625   -0.0055   0.004343
5.1  -3.093540    0.001749   -0.257222  -0.019712  -3.368725   -0.0021   0.002764


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-f-hoh-sapt2-aug-cc-pvtz.dat <==
d         Elec         Rep         Ind       Disp         Tot       Ct        dHF
0.7 -60.849058  423.467701 -214.708805 -40.759837  107.150001 -58.2824  44.166126
0.8 -91.438237  323.703816 -164.596062 -30.808220   36.861297 -45.5570  -5.291586
0.9 -94.423595  243.761847 -124.563901 -23.460858    1.313492 -34.7213 -23.317225
1.0 -86.678275  181.599041  -93.824486 -18.045638  -16.949358 -25.6319 -26.693300
1.1 -75.732020  134.291681  -70.768891 -14.020428  -26.229657 -18.5161 -24.105774
1.2 -64.773876   98.820816  -53.677165 -10.993817  -30.624042 -13.3200 -19.694342
1.3 -55.004688   72.493573  -41.056299  -8.691071  -32.258485  -9.7038 -15.256757
1.4 -46.734001   53.084855  -31.722831  -6.919147  -32.291123  -7.2326 -11.455352
1.5 -39.898025   38.848185  -24.781730  -5.541795  -31.373364  -5.5224  -8.436069
1.6 -34.304928   28.433839  -19.578017  -4.462174  -29.911279  -4.2958  -6.135858
2.1 -18.311732    6.090438   -7.069220  -1.611799  -20.902312  -1.3044  -1.148561
2.6 -11.627167    1.385121   -3.155186  -0.626710  -14.023941  -0.3943  -0.194147
3.1  -8.171533    0.336917   -1.625552  -0.256735   -9.716904  -0.1253  -0.022490
3.6  -6.095307    0.086541   -0.927147  -0.111719   -7.047632  -0.0408   0.004648
4.1  -4.734700    0.023043   -0.572175  -0.052624   -5.336456  -0.0138   0.006178
4.6  -3.788739    0.006276   -0.374973  -0.026776   -4.184212  -0.0050   0.004343
5.1  -3.101601    0.001749   -0.257222  -0.014576   -3.371650  -0.0019   0.002764


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-water2-sapt2+3-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -18.978135  32.933480 -9.375034 -6.248453 -1.668142 -4.1509 -3.903958
1.74 -12.215025  16.576999 -4.829964 -3.990525 -4.458516 -1.7251 -1.974848
1.84  -9.949962  11.729751 -3.503185 -3.215462 -4.938858 -1.1467 -1.380506
1.94  -8.182104   8.256908 -2.551875 -2.596334 -5.073406 -0.7775 -0.955769
2.03  -6.906910   5.968655 -1.919962 -2.139406 -4.997622 -0.5546 -0.679338
2.14  -5.741533   4.082264 -1.390235 -1.713214 -4.762718 -0.3811 -0.455553
2.24  -4.895808   2.868592 -1.040082 -1.399134 -4.466432 -0.2726 -0.314634
2.34  -4.212696   2.006989 -0.782521 -1.143712 -4.131940 -0.1957 -0.216672
2.54  -3.211450   0.982922 -0.455238 -0.771928 -3.455693 -0.1022 -0.103497
3.04  -1.842025   0.163655 -0.136695 -0.304948 -2.120012 -0.0211 -0.017284
4.04  -0.799644   0.004368 -0.021665 -0.062247 -0.879189 -0.0009 -0.000692
5.04  -0.420781   0.000110 -0.005735 -0.018053 -0.444459 -0.0000 -0.000070


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-water2-sapt2-aug-cc-pvtz.dat <==
d          Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -19.312220  32.933480 -9.375034 -5.179996 -0.933770 -2.2844 -3.903958
1.74 -12.447979  16.576999 -4.829964 -3.297800 -3.998745 -1.0834 -1.974848
1.84 -10.136453  11.729751 -3.503185 -2.649937 -4.559824 -0.7633 -1.380506
1.94  -8.327501   8.256908 -2.551875 -2.133601 -4.756069 -0.5452 -0.955769
2.03  -7.020210   5.968655 -1.919962 -1.753830 -4.725347 -0.4054 -0.679338
2.14  -5.824099   4.082264 -1.390235 -1.401083 -4.533153 -0.2902 -0.455553
2.24  -4.955725   2.868592 -1.040082 -1.142287 -4.269502 -0.2143 -0.314634
2.34  -4.254583   2.006989 -0.782521 -0.932701 -3.962817 -0.1583 -0.216672
2.54  -3.228769   0.982922 -0.455238 -0.629140 -3.330224 -0.0867 -0.103497
3.04  -1.835348   0.163655 -0.136695 -0.250236 -2.058624 -0.0194 -0.017284
4.04  -0.789736   0.004368 -0.021665 -0.052581 -0.859614 -0.0010 -0.000692
5.04  -0.413856   0.000110 -0.005735 -0.015555 -0.435036 -0.0000 -0.000070


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-zn-hoh-sapt2+3-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-zn-hoh-sapt2+3-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-zn-hoh-sapt2-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/Result-zn-hoh-sapt2-aug-cc-pvtz.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/f-hoh-ccsdt-aug-cc-pvtz.dat <==
d   Eint
0.7 161.48
0.8 70.72
0.9 21.67
1.0 -5.16
1.1 -19.70
1.2 -27.20
1.3 -30.62
1.4 -31.61
1.5 -31.18
1.6 -29.94
2.1 -20.91
2.6 -13.92
3.1 -9.59
3.6 -6.93
4.1 -5.23
4.6 -4.10
5.1 -3.30


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/f-hoh-saptdft-wac-aug-ccpvtz-pbe0-s2.dat <==
kcal/mol       elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   343.22931  -123.59792   121.28686   -35.08987   114.24021  -256.16495    11.27999
F-H2O_-4   -96.92563   272.34446  -107.86566    42.11605   -27.45583    40.09732  -144.55173    -5.43000
F-H2O_-3   -97.46558   211.14297   -89.29285     4.90332   -21.65771     2.72682   -81.08511   -13.11109
F-H2O_-2   -88.20393   160.77036   -71.56862   -10.27682   -17.25276   -16.25496   -45.42864   -15.86318
F-H2O_-1   -76.33092   120.79700   -56.35914   -14.68996   -13.86813   -25.76119   -25.59985   -16.06933
F-H2O_1    -64.81459    89.89852   -44.00872   -14.35371   -11.23224   -30.15702   -14.58014   -15.07486
F-H2O_2    -54.72365    66.46471   -34.31873   -12.24145    -9.15508   -31.73276    -8.45576   -13.62153
F-H2O_3    -46.27591    48.93140   -26.87485    -9.73446    -7.50081   -31.72018    -5.05588   -12.08451
F-H2O_4    -39.35362    35.93660   -21.19428    -7.43563    -6.17127   -30.78257    -3.13093   -10.62773
F-H2O_5    -33.72806    26.36220   -16.86597    -5.53886    -5.09556   -29.32739    -2.01528    -9.31184
F-H2O_6    -17.86702     5.65705    -6.26594    -1.08478    -2.03972   -20.51563    -0.35626    -4.82491
F-H2O_7    -11.34329     1.28920    -2.89736    -0.13695    -0.85035   -13.80180    -0.14318    -2.61723
F-H2O_8     -7.98849     0.31759    -1.55022     0.05112    -0.36281    -9.58392    -0.11473    -1.48660
F-H2O_9     -5.96845     0.08378    -0.90130     0.03365    -0.15996    -6.94593    -0.05929    -0.87566
F-H2O_10    -4.64402     0.02324    -0.56740     0.02794    -0.07487    -5.26305    -0.05025    -0.54510
F-H2O_11    -3.72049     0.00672    -0.37965     0.02233    -0.03727    -4.13069    -0.04359    -0.35839
F-H2O_12    -3.04953     0.00201    -0.26552     0.01650    -0.01967    -3.33271    -0.03537    -0.24666


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/f-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol       elst        exch         IND         dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   427.18599  -188.94153   -87.23302   -35.08987   132.85317   -74.03161   -27.67718
F-H2O_-4   -96.92563   323.87950  -146.03816   -73.92982   -27.45583    53.45987   -46.07704   -26.03131
F-H2O_-3   -97.46558   241.80995  -110.86333   -58.46439   -21.65771    11.82333   -28.46754   -23.93139
F-H2O_-2   -88.20393   178.60429   -83.46025   -44.41653   -17.25276   -10.31268   -17.57742   -21.46632
F-H2O_-1   -76.33092   130.99944   -62.77989   -32.93483   -13.86813   -21.97950   -10.92621   -18.91887
F-H2O_1    -64.81459    95.66872   -47.42926   -24.04849   -11.23224   -27.80736    -6.88653   -16.49424
F-H2O_2    -54.72365    69.70372   -36.12302   -17.38393    -9.15508   -30.29804    -4.42745   -14.31165
F-H2O_3    -46.27591    50.74146   -27.80513   -12.48551    -7.50081   -30.84040    -2.90991   -12.40973
F-H2O_4    -39.35362    36.94616   -21.65982    -8.92986    -6.17127   -30.23855    -1.95552   -10.77445
F-H2O_5    -33.72806    26.92515   -17.08660    -6.36890    -5.09556   -28.98507    -1.34412    -9.37358
F-H2O_6    -17.86702     5.68856    -6.24885    -1.14827    -2.03972   -20.46703    -0.27861    -4.82197
F-H2O_7    -11.34329     1.29121    -2.87572    -0.19244    -0.85035   -13.77816    -0.06665    -2.61664
F-H2O_8     -7.98849     0.31774    -1.52515    -0.02211    -0.36281    -9.55871    -0.01650    -1.48654
F-H2O_9     -5.96845     0.08379    -0.88735     0.00462    -0.15996    -6.93197    -0.01632    -0.87565
F-H2O_10    -4.64402     0.02324    -0.55411     0.00612    -0.07487    -5.24975    -0.01513    -0.54510
F-H2O_11    -3.72049     0.00672    -0.36517     0.00431    -0.03727    -4.11621    -0.01109    -0.35839
F-H2O_12    -3.04953     0.00201    -0.25106     0.00274    -0.01967    -3.31825    -0.00714    -0.24666


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/oh-hoh-ccsdt-aug-cc-pvtz.dat <==
183.94
80.55
24.31
-6.36
-22.86
-31.31
-35.11
-36.20
-35.72
-34.35
-24.14
-16.05
-10.96
-7.81
-5.81
-4.48
-3.56


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-f-hoh-deltahf3-old.dat <==
           dHF3
0.7  387.739330
0.8  178.002100
0.9   74.721548
1.0   26.533203
1.1    5.482008
1.2   -2.763852
1.3   -5.255836
1.4   -5.357654
1.5   -4.611929
1.6   -4.611929
2.1   -0.865607
2.6   -0.192964
3.1   -0.046835
3.6   -0.012235
4.1   -0.004391
4.6   -0.001112
5.1   -0.000422


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-f-hoh-deltahf3.dat <==
           dHF3
0.7  387.739330
0.8  178.002100
0.9   74.721548
1.0   26.533203
1.1    5.482008
1.2   -2.763852
1.3   -5.255836
1.4   -5.357654
1.5   -4.611929
1.6   -3.684390
2.1   -0.865607
2.6   -0.192964
3.1   -0.046835
3.6   -0.012235
4.1   -0.004391
4.6   -0.001112
5.1   -0.000422


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-water2-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
water2_1    -19.04971    32.19596    -8.05319    -3.08730    -5.54540    -0.45235    -2.36278    -2.60312
water2_2    -12.18824    16.37362    -4.27932    -1.69838    -3.63669    -3.73063    -0.95207    -1.62887
water2_3     -9.88958    11.61746    -3.13090    -1.21111    -2.95943    -4.36246    -0.62595    -1.29385
water2_4     -8.11432     8.21851    -2.30101    -0.85525    -2.41474    -4.61156    -0.41608    -1.02967
water2_5     -6.82896     5.95542    -1.73973    -0.61560    -2.00545    -4.61872    -0.28914    -0.83499
water2_6     -5.65660     4.08200    -1.26468    -0.41325    -1.61929    -4.45858    -0.19573    -0.65570
water2_7     -4.80417     2.86790    -0.94814    -0.28038    -1.33028    -4.21470    -0.14203    -0.52573
water2_8     -4.12488     2.01191    -0.71693    -0.18746    -1.09524    -3.92514    -0.10564    -0.42382
water2_9     -3.13020     0.98646    -0.42106    -0.07562    -0.74703    -3.31183    -0.06542    -0.28001
water2_10    -1.78125     0.16351    -0.13168     0.01342    -0.29930    -2.04871    -0.03795    -0.10715
water2_11    -0.77077     0.00433    -0.02344     0.01124    -0.06109    -0.85096    -0.01556    -0.01911
water2_12    -0.40582     0.00011    -0.00713     0.00512    -0.01760    -0.43044    -0.00715    -0.00510


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-water2-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
water2_1    -19.04971    33.07735    -8.61498    -4.49728    -5.54540    -0.13274    -1.64289    -2.47481
water2_2    -12.18824    16.61882    -4.42220    -2.11243    -3.63669    -3.62830    -0.71861    -1.59116
water2_3     -9.88958    11.74580    -3.20069    -1.44474    -2.95943    -4.30391    -0.48210    -1.27385
water2_4     -8.11432     8.28536    -2.33412    -0.98798    -2.41474    -4.57782    -0.32696    -1.01919
water2_5     -6.82896     5.99187    -1.75586    -0.69589    -2.00545    -4.59841    -0.23071    -0.82925
water2_6     -5.65660     4.09991    -1.27172    -0.46333    -1.61929    -4.44771    -0.15550    -0.65289
water2_7     -4.80417     2.87711    -0.95067    -0.31809    -1.33028    -4.20802    -0.10830    -0.52428
water2_8     -4.12488     2.01663    -0.71697    -0.21882    -1.09524    -3.92045    -0.07506    -0.42309
water2_9     -3.13020     0.98770    -0.41892    -0.10429    -0.74703    -3.30845    -0.03481    -0.27982
water2_10    -1.78125     0.16356    -0.12784    -0.01742    -0.29930    -2.04482    -0.00327    -0.10714
water2_11    -0.77077     0.00433    -0.02086    -0.00077    -0.06109    -0.84838    -0.00098    -0.01911
water2_12    -0.40582     0.00011    -0.00556    -0.00008    -0.01760    -0.42887    -0.00037    -0.00510


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-5A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
Zn-H2O_2   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
Zn-H2O_3   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
Zn-H2O_4    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
Zn-H2O_5    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
Zn-H2O_6    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
Zn-H2O_7    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
Zn-H2O_8    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
Zn-H2O_9    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
Zn-H2O_10   -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
Zn-H2O_11   -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
Zn-H2O_12   -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
Zn-H2O_13   -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
Zn-H2O_14   -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
Zn-H2O_15   -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
Zn-H2O_16   -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
Zn-H2O_2   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
Zn-H2O_3   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
Zn-H2O_4    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
Zn-H2O_5    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
Zn-H2O_6    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
Zn-H2O_7    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
Zn-H2O_8    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
Zn-H2O_9    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
Zn-H2O_10   -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
Zn-H2O_11   -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
Zn-H2O_12   -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
Zn-H2O_13   -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
Zn-H2O_14   -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
Zn-H2O_15   -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
Zn-H2O_16   -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/water2-ccsdt-aug-cc-pvtz.dat <==
d    Eint  label
1.54 -0.40 water2_1
1.74 -3.95 water2_2
1.84 -4.59 water2_3
1.94 -4.82 water2_4
2.03 -4.80 water2_5
2.14 -4.60 water2_6
2.24 -4.33 water2_7
2.34 -4.01 water2_8
2.54 -3.36 water2_9
3.04 -2.06 water2_10
4.04 -0.85 water2_11
5.04 -0.43 water2_12


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/water2-sapt2+3-deltahf3.dat <==
            dHF3
1.54 -1.63736817
1.74 -1.13806175
1.84 -0.84774560
1.94 -0.60943438
2.03 -0.44198065
2.14 -0.29997511
2.24 -0.20792769
2.34 -0.14295358
2.54 -0.06728925
3.04 -0.01029095
4.04 -0.00024472
5.04 -0.00000039


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/zn-hoh-ccsdt-aug-cc-pvtz-5A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/zn-hoh-ccsdt-aug-cc-pvtz.dat <==
d   Eint
1.5 -45.08
1.6 -74.38
1.7 -89.49
1.8 -95.77
1.9 -96.62
2.0 -94.22
2.1 -89.95
2.2 -84.67
2.3 -78.96
2.4 -73.16
2.5 -67.48
2.6 -62.05
2.7 -56.95
2.8 -52.21
2.9 -47.84
3.0 -43.83


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/zn-hoh-sapt2+3-delthf3-5A.dat <==
d          dHF3
1.5  505.197924
1.6  274.720684
1.7  159.983216
1.8   99.477214
1.9   64.979487
2.0   43.642452
2.1   29.536747
2.2   19.804239
2.3   12.953425
2.4    8.118438
2.5    4.739729
2.6    2.424976
2.7    0.885641
2.8   -0.094903
2.9   -0.679812
3.0   -0.991150
3.4   -0.967711
3.8   -0.510595
4.2   -0.217693
4.6   -0.084032
5.0   -0.031632


==> data/SAPT_SAPTdft_and_dHF_S2_and_noS2/zn-hoh-sapt2+3-delthf3.dat <==
           dHF3
1.5  505.197924
1.6  274.720684
1.7  159.983216
1.8   99.477214
1.9   64.979487
2.0   43.642452
2.1   29.536747
2.2   19.804239
2.3   12.953425
2.4    8.118438
2.5    4.739729
2.6    2.424976
2.7    0.885641
2.8   -0.094903
2.9   -0.679812
3.0   -0.991150


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-cl-hoh-sapt2+3-aug-cc-pvtz.dat <==
          Elec         Rep        Ind       Disp        Tot       Ct       dHF
1.3 -63.471261  163.004411 -53.995272 -23.133200  22.404679 -73.4892  0.342085
1.4 -54.593127  123.633576 -41.517035 -18.757924   8.765489 -46.3958 -5.893879
1.5 -46.646760   93.465712 -32.086501 -15.216993  -0.484543 -29.6438 -7.861062
1.6 -39.845179   70.482419 -24.975698 -12.388286  -6.726743 -19.2260 -7.801169
1.7 -34.156140   53.062211 -19.607652 -10.139558 -10.841139 -12.6784 -6.899352
1.8 -29.456911   39.903760 -15.537935  -8.343701 -13.434787  -8.5052 -5.750056
1.9 -25.593233   29.993772 -12.433367  -6.894057 -14.926885  -5.8033 -4.629005
2.0 -22.422073   22.546300 -10.047000  -5.726515 -15.649287  -4.0255 -3.646950
2.1 -19.806690   16.956223  -8.197788  -4.773378 -15.821633  -2.8383 -2.833583
2.2 -17.640775   12.762143  -6.752354  -3.992128 -15.623114  -2.0342 -2.181819
2.3 -15.835298    9.615456  -5.612568  -3.347360 -15.179770  -1.4822 -1.670308
2.8 -10.170609    2.385333  -2.506527  -1.430702 -11.722506  -0.3869 -0.427242
3.3  -7.292953    0.618808  -1.298107  -0.634963  -8.607215  -0.1336 -0.111096
3.8  -5.564058    0.168105  -0.744114  -0.294212  -6.434279  -0.0550 -0.030018
4.3  -4.408034    0.047564  -0.459411  -0.143607  -4.963488  -0.0194 -0.008061
4.8  -3.585340    0.013894  -0.300591  -0.074220  -3.946257  -0.0074 -0.001905
5.3  -2.976166    0.004145  -0.206107  -0.040680  -3.218809  -0.0026 -0.000208


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-cl-hoh-sapt2-aug-cc-pvtz.dat <==
          Elec         Rep        Ind       Disp        Tot       Ct       dHF
1.3 -64.683084  163.004411 -53.995272 -20.284968  24.041087 -20.8583  0.342085
1.4 -55.656733  123.633576 -41.517035 -16.406511  10.053297 -14.8969 -5.893879
1.5 -47.561644   93.465712 -32.086501 -13.305849   0.511717 -10.6906 -7.861062
1.6 -40.609270   70.482419 -24.975698 -10.832383  -5.934931  -7.7374 -7.801169
1.7 -34.782456   53.062211 -19.607652  -8.857126 -10.185023  -5.6641 -6.899352
1.8 -29.962536   39.903760 -15.537935  -7.274398 -12.871109  -4.1986 -5.750056
1.9 -25.998162   29.993772 -12.433367  -6.000076 -14.437833  -3.1497 -4.629005
2.0 -22.739985   22.546300 -10.047000  -4.968441 -15.209125  -2.3863 -3.646950
2.1 -20.055329   16.956223  -8.197788  -4.128631 -15.425524  -1.8218 -2.833583
2.2 -17.832655   12.762143  -6.752354  -3.441395 -15.264260  -1.3987 -2.181819
2.3 -15.980897    9.615456  -5.612568  -2.876377 -14.854386  -1.0793 -1.670308
2.8 -10.190003    2.385333  -2.506527  -1.212038 -11.523235  -0.3232 -0.427242
3.3  -7.273445    0.618808  -1.298107  -0.535590  -8.488334  -0.1136 -0.111096
3.8  -5.535356    0.168105  -0.744114  -0.249679  -6.361043  -0.0439 -0.030018
4.3  -4.379104    0.047564  -0.459411  -0.123755  -4.914706  -0.0175 -0.008061
4.8  -3.558656    0.013894  -0.300591  -0.065246  -3.910599  -0.0068 -0.001905
5.3  -2.952304    0.004145  -0.206107  -0.036426  -3.190692  -0.0026 -0.000208


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-f-hoh-sapt2+3-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp        Tot        Ct        dHF
0.7 -67.135148  423.467701 -214.708805 -52.547659  89.076089 -213.6904  44.166126
0.8 -95.738426  323.703816 -164.596062 -38.405613  24.963715 -152.5727  -5.291586
0.9 -97.198689  243.761847 -124.563901 -28.601673  -6.602417 -102.6746 -23.317225
1.0 -88.341205  181.599041  -93.824486 -21.785509 -22.352159  -66.2668 -26.693300
1.1 -76.620702  134.291681  -70.768891 -16.946474 -30.044385  -42.0397 -24.105774
1.2 -65.134710   98.820816  -53.677165 -13.412032 -33.403091  -26.8271 -19.694342
1.3 -55.020372   72.493573  -41.056299 -10.753603 -34.336702  -17.5199 -15.256757
1.4 -46.540146   53.084855  -31.722831  -8.705688 -33.883809  -11.8151 -11.455352
1.5 -39.589252   38.848185  -24.781730  -7.097618 -32.620415   -8.2314  -8.436069
1.6 -33.942499   28.433839  -19.578017  -5.815461 -30.902137   -5.8937  -6.135858
2.1 -18.037581    6.090438   -7.069220  -2.249771 -21.266133   -1.5393  -1.148561
2.6 -11.487730    1.385121   -3.155186  -0.910331 -14.168125   -0.4276  -0.194147
3.1  -8.100440    0.336917   -1.625552  -0.379598  -9.768674   -0.1389  -0.022490
3.6  -6.056884    0.086541   -0.927147  -0.164200  -7.061690   -0.0455   0.004648
4.1  -4.712331    0.023043   -0.572175  -0.075763  -5.337225   -0.0145   0.006178
4.6  -3.775340    0.006276   -0.374973  -0.037587  -4.181625   -0.0055   0.004343
5.1  -3.093540    0.001749   -0.257222  -0.019712  -3.368725   -0.0021   0.002764


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-f-hoh-sapt2-aug-cc-pvtz.dat <==
          Elec         Rep         Ind       Disp         Tot       Ct        dHF
0.7 -60.849058  423.467701 -214.708805 -40.759837  107.150001 -58.2824  44.166126
0.8 -91.438237  323.703816 -164.596062 -30.808220   36.861297 -45.5570  -5.291586
0.9 -94.423595  243.761847 -124.563901 -23.460858    1.313492 -34.7213 -23.317225
1.0 -86.678275  181.599041  -93.824486 -18.045638  -16.949358 -25.6319 -26.693300
1.1 -75.732020  134.291681  -70.768891 -14.020428  -26.229657 -18.5161 -24.105774
1.2 -64.773876   98.820816  -53.677165 -10.993817  -30.624042 -13.3200 -19.694342
1.3 -55.004688   72.493573  -41.056299  -8.691071  -32.258485  -9.7038 -15.256757
1.4 -46.734001   53.084855  -31.722831  -6.919147  -32.291123  -7.2326 -11.455352
1.5 -39.898025   38.848185  -24.781730  -5.541795  -31.373364  -5.5224  -8.436069
1.6 -34.304928   28.433839  -19.578017  -4.462174  -29.911279  -4.2958  -6.135858
2.1 -18.311732    6.090438   -7.069220  -1.611799  -20.902312  -1.3044  -1.148561
2.6 -11.627167    1.385121   -3.155186  -0.626710  -14.023941  -0.3943  -0.194147
3.1  -8.171533    0.336917   -1.625552  -0.256735   -9.716904  -0.1253  -0.022490
3.6  -6.095307    0.086541   -0.927147  -0.111719   -7.047632  -0.0408   0.004648
4.1  -4.734700    0.023043   -0.572175  -0.052624   -5.336456  -0.0138   0.006178
4.6  -3.788739    0.006276   -0.374973  -0.026776   -4.184212  -0.0050   0.004343
5.1  -3.101601    0.001749   -0.257222  -0.014576   -3.371650  -0.0019   0.002764


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-oh-hoh-sapt2+3-aug-cc-pvtz.dat <==
           Elec         Rep         Ind       Disp        Tot        Ct        dHF
0.66 -40.186367  447.534603 -254.461133 -73.816992  79.070112 -230.0600  85.415451
0.76 -87.026799  353.059976 -201.991425 -54.632969   9.408783 -172.2542  14.439550
0.86 -98.988295  274.731359 -158.084740 -40.688682 -23.030357 -122.7653 -17.307973
0.96 -95.538770  211.524450 -122.724108 -30.763400 -37.501828  -83.8042 -28.353392
1.06 -86.134043  161.623325  -95.011359 -23.704074 -43.226152  -55.8971 -29.431246
1.16 -75.219046  122.857728  -73.647615 -18.613532 -44.622466  -37.1818 -26.316818
1.26 -64.752786   93.105193  -57.331576 -14.873071 -43.852240  -25.0477 -21.897835
1.36 -55.479382   70.445488  -44.914972 -12.057477 -42.006343  -17.2284 -17.502656
1.46 -47.574702   53.284386  -35.464592  -9.892430 -39.647339  -12.1289 -13.658589
1.56 -40.955161   40.333057  -28.246663  -8.185734 -37.054500   -8.7346 -10.503798
2.06 -21.438961   10.333369  -10.340214  -3.425327 -24.871132   -2.3534  -2.609879
2.56 -13.215879    2.861299   -4.561283  -1.517996 -16.433859   -1.1796  -0.644146
3.06  -9.078434    0.860964   -2.286898  -0.695014 -11.199383   -0.3025  -0.162711
3.56  -6.665637    0.276710   -1.257867  -0.326638  -7.973431   -0.1263  -0.040470
4.06  -5.115492    0.093168   -0.745851  -0.158580  -5.926756   -0.0530  -0.008645
4.56  -4.056727    0.032376   -0.471564  -0.080165  -4.576080   -0.0227  -0.000612
5.06  -3.297969    0.011514   -0.314276  -0.042580  -3.643312   -0.0098   0.001137


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-oh-hoh-sapt2-aug-cc-pvtz.dat <==
           Elec         Rep         Ind       Disp         Tot       Ct        dHF
0.66 -31.214627  447.534603 -254.461133 -54.869040  106.989803 -64.3181  85.415451
0.76 -80.249409  353.059976 -201.991425 -42.590313   28.228829 -50.7695  14.439550
0.86 -94.029192  274.731359 -158.084740 -33.016097  -10.398670 -39.5258 -17.307973
0.96 -92.039654  211.524450 -122.724108 -25.697407  -28.936719 -30.0693 -28.353392
1.06 -83.761853  161.623325  -95.011359 -20.136759  -37.286646 -22.4534 -29.431246
1.16 -73.692151  122.857728  -73.647615 -15.903258  -40.385296 -16.6462 -26.316818
1.26 -63.843941   93.105193  -57.331576 -12.660559  -40.730883 -12.4107 -21.897835
1.36 -55.014557   70.445488  -44.914972 -10.156622  -39.640663  -9.3892 -17.502656
1.46 -47.420998   53.284386  -35.464592  -8.205611  -37.806816  -7.2401 -13.658589
1.56 -41.021264   40.333057  -28.246663  -6.671525  -35.606395  -5.6889 -10.503798
2.06 -21.802834   10.333369  -10.340214  -2.552728  -24.362406  -1.9720  -2.609879
2.56 -13.497445    2.861299   -4.561283  -1.061549  -16.258977  -0.7279  -0.644146
3.06  -9.266442    0.860964   -2.286898  -0.466034  -11.158411  -0.2861  -0.162711
3.56  -6.790013    0.276710   -1.257867  -0.214607   -7.985777  -0.1182  -0.040470
4.06  -5.200961    0.093168   -0.745851  -0.104149   -5.957794  -0.0501  -0.008645
4.56  -4.117128    0.032376   -0.471564  -0.053541   -4.609857  -0.0218  -0.000612
5.06  -3.341671    0.011514   -0.314276  -0.029104   -3.673538  -0.0097   0.001137


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-water2-sapt2+3-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -18.978135  32.933480 -9.375034 -6.248453 -1.668142 -4.1509 -3.903958
1.74 -12.215025  16.576999 -4.829964 -3.990525 -4.458516 -1.7251 -1.974848
1.84  -9.949962  11.729751 -3.503185 -3.215462 -4.938858 -1.1467 -1.380506
1.94  -8.182104   8.256908 -2.551875 -2.596334 -5.073406 -0.7775 -0.955769
2.03  -6.906910   5.968655 -1.919962 -2.139406 -4.997622 -0.5546 -0.679338
2.14  -5.741533   4.082264 -1.390235 -1.713214 -4.762718 -0.3811 -0.455553
2.24  -4.895808   2.868592 -1.040082 -1.399134 -4.466432 -0.2726 -0.314634
2.34  -4.212696   2.006989 -0.782521 -1.143712 -4.131940 -0.1957 -0.216672
2.54  -3.211450   0.982922 -0.455238 -0.771928 -3.455693 -0.1022 -0.103497
3.04  -1.842025   0.163655 -0.136695 -0.304948 -2.120012 -0.0211 -0.017284
4.04  -0.799644   0.004368 -0.021665 -0.062247 -0.879189 -0.0009 -0.000692
5.04  -0.420781   0.000110 -0.005735 -0.018053 -0.444459 -0.0000 -0.000070


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-water2-sapt2-aug-cc-pvtz.dat <==
           Elec        Rep       Ind      Disp       Tot      Ct       dHF
1.54 -19.312220  32.933480 -9.375034 -5.179996 -0.933770 -2.2844 -3.903958
1.74 -12.447979  16.576999 -4.829964 -3.297800 -3.998745 -1.0834 -1.974848
1.84 -10.136453  11.729751 -3.503185 -2.649937 -4.559824 -0.7633 -1.380506
1.94  -8.327501   8.256908 -2.551875 -2.133601 -4.756069 -0.5452 -0.955769
2.03  -7.020210   5.968655 -1.919962 -1.753830 -4.725347 -0.4054 -0.679338
2.14  -5.824099   4.082264 -1.390235 -1.401083 -4.533153 -0.2902 -0.455553
2.24  -4.955725   2.868592 -1.040082 -1.142287 -4.269502 -0.2143 -0.314634
2.34  -4.254583   2.006989 -0.782521 -0.932701 -3.962817 -0.1583 -0.216672
2.54  -3.228769   0.982922 -0.455238 -0.629140 -3.330224 -0.0867 -0.103497
3.04  -1.835348   0.163655 -0.136695 -0.250236 -2.058624 -0.0194 -0.017284
4.04  -0.789736   0.004368 -0.021665 -0.052581 -0.859614 -0.0010 -0.000692
5.04  -0.413856   0.000110 -0.005735 -0.015555 -0.435036 -0.0000 -0.000070


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2+3-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2+3-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785
3.4  -21.152699  9.876263e-02 -8.415316 -0.230205 -29.699458 -0.4768 -1.683697
3.8  -17.021000  1.974340e-02 -5.001032 -0.101711 -22.103999 -0.1452 -0.776562
4.2  -13.992913  3.923990e-03 -3.123305 -0.049890 -17.162184 -0.0432 -0.330573
4.6  -11.707446  7.768400e-04 -2.066835 -0.026890 -13.800394 -0.0139 -0.138681
5.0   -9.938518  1.591700e-04 -1.438326 -0.015601 -11.392286 -0.0048 -0.060389
5.4   -8.540971  3.423000e-05 -1.040690 -0.009566  -9.591192 -0.0017 -0.028223
5.8   -7.417891  6.860000e-06 -0.775615 -0.006119  -8.199618 -0.0007 -0.014325
6.2   -6.501720  8.000000e-07 -0.591605 -0.004052  -7.097376 -0.0003 -0.007850
6.6   -5.744809 -2.500000e-07 -0.459844 -0.002762  -6.207415 -0.0000 -0.004583
7.0   -5.112371 -2.400000e-07 -0.363153 -0.001929  -5.477452 -0.0002 -0.002810
7.4   -4.578599 -8.000000e-08 -0.290758 -0.001376  -4.870733 -0.0001 -0.001791
7.8   -4.124038  4.000000e-08 -0.235627 -0.001000  -4.360665 -0.0000 -0.001176
8.2   -3.733794  7.000000e-08 -0.193019 -0.000739  -3.927552 -0.0000 -0.000792
8.6   -3.396310  5.000000e-08 -0.159655 -0.000555  -3.556519 -0.0000 -0.000543
9.0   -3.102504  2.000000e-08 -0.133220 -0.000422  -3.236146 -0.0000 -0.000379


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2+3-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot        Ct        dHF
1.5 -189.838360  245.138298 -86.134161  -9.141694 -39.975917 -293.9498  73.193128
1.6 -146.981734  161.031612 -75.583923 -11.587683 -73.121728 -138.7635  41.927858
1.7 -116.967673  105.895470 -67.493045 -11.309684 -89.874932  -68.3336  24.888403
1.8  -95.590826   69.709933 -60.787515  -9.944781 -96.613189  -37.1202  14.708922
1.9  -80.061731   45.936701 -54.893840  -8.291005 -97.309875  -23.2028   8.108718
2.0  -68.529133   30.303528 -49.524063  -6.706208 -94.455875  -16.5706   3.608204
2.1  -59.758551   20.013049 -44.545673  -5.327213 -89.618389  -12.8914   0.496163
2.2  -52.922817   13.231677 -39.906589  -4.185723 -83.783453  -10.4061  -1.616148
2.3  -47.464745    8.757298 -35.593255  -3.267635 -77.568337   -8.4564  -2.979104
2.4  -43.006207    5.801503 -31.607450  -2.542135 -71.354290   -6.8209  -3.777109
2.5  -39.287897    3.846719 -27.953710  -1.975181 -65.370069   -5.4335  -4.155916
2.6  -36.129641    2.552670 -24.632951  -1.535220 -59.745142   -4.2723  -4.232984
2.7  -33.404395    1.695267 -21.639923  -1.195214 -54.544266   -3.3202  -4.102182
2.8  -31.021199    1.126716 -18.963038  -0.932975 -49.790496   -2.5558  -3.836975
2.9  -28.913880    0.749420 -16.585448  -0.730779 -45.480688   -1.9527  -3.493363
3.0  -27.033412    0.498860 -14.486606  -0.574730 -41.595888   -1.4836  -3.112785


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2-aug-cc-pvtz-5A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2-aug-cc-pvtz-9A.dat <==
d          Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785
3.4 -20.891570  9.876263e-02 -8.415316 -0.159840 -29.367963 -0.2747 -1.683697
3.8 -16.802946  1.974340e-02 -5.001032 -0.075865 -21.860100 -0.1025 -0.776562
4.2 -13.811220  3.923990e-03 -3.123305 -0.039362 -16.969964 -0.0356 -0.330573
4.6 -11.554667  7.768400e-04 -2.066835 -0.022015 -13.642739 -0.0125 -0.138681
5.0  -9.808470  1.591700e-04 -1.438326 -0.013062 -11.259698 -0.0046 -0.060389
5.4  -8.428963  3.423000e-05 -1.040690 -0.008119  -9.477737 -0.0018 -0.028223
5.8  -7.320258  6.860000e-06 -0.775615 -0.005241  -8.101107 -0.0008 -0.014325
6.2  -6.415963  8.000000e-07 -0.591605 -0.003491  -7.011058 -0.0004 -0.007850
6.6  -5.668876 -2.500000e-07 -0.459844 -0.002389  -6.131109 -0.0002 -0.004583
7.0  -5.044653 -2.400000e-07 -0.363153 -0.001674  -5.409480 -0.0001 -0.002810
7.4  -4.517821 -8.000000e-08 -0.290758 -0.001197  -4.809777 -0.0000 -0.001791
7.8  -4.069179  4.000000e-08 -0.235627 -0.000872  -4.305677 -0.0000 -0.001176
8.2  -3.684027  7.000000e-08 -0.193019 -0.000645  -3.877691 -0.0000 -0.000792
8.6  -3.350956  5.000000e-08 -0.159655 -0.000485  -3.511095  0.0000 -0.000543
9.0  -3.061002  2.000000e-08 -0.133220 -0.000369  -3.194591  0.0000 -0.000379


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/Result-zn-hoh-sapt2-aug-cc-pvtz.dat <==
           Elec         Rep        Ind       Disp        Tot       Ct        dHF
1.5 -193.281790  245.138298 -86.134161 -14.866447 -49.144099 -14.1998  73.193128
1.6 -149.589346  161.031612 -75.583923 -11.840471 -75.982128  -3.9558  41.927858
1.7 -118.839769  105.895470 -67.493045  -9.304616 -89.741960  -0.3151  24.888403
1.8  -96.862001   69.709933 -60.787515  -7.249945 -95.189528   0.4159  14.708922
1.9  -80.865222   45.936701 -54.893840  -5.619525 -95.441885   0.0709   8.108718
2.0  -68.981460   30.303528 -49.524063  -4.343223 -92.545218  -0.5246   3.608204
2.1  -59.954806   20.013049 -44.545673  -3.353079 -87.840509  -1.0404   0.496163
2.2  -52.937222   13.231677 -39.906589  -2.589440 -82.201575  -1.3744  -1.616148
2.3  -47.353481    8.757298 -35.593255  -2.002668 -76.192106  -1.5253  -2.979104
2.4  -42.810837    5.801503 -31.607450  -1.552738 -70.169522  -1.5312  -3.777109
2.5  -39.038604    3.846719 -27.953710  -1.208002 -64.353596  -1.4397  -4.155916
2.6  -35.847980    2.552670 -24.632951  -0.943753 -58.872014  -1.2936  -4.232984
2.7  -33.105514    1.695267 -21.639923  -0.740883 -53.791053  -1.1251  -4.102182
2.8  -30.715560    1.126716 -18.963038  -0.584724 -49.136607  -0.9555  -3.836975
2.9  -28.608564    0.749420 -16.585448  -0.464096 -44.908687  -0.7972  -3.493363
3.0  -26.733082    0.498860 -14.486606  -0.370516 -41.091345  -0.6562  -3.112785


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/cl-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
38.53
19.41
6.50
-2.13
-7.78
-11.36
-13.49
-14.62
-15.06
-15.03
-14.71
-11.48
-8.45
-6.32
-4.87
-3.87
-3.16


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/cl-hoh-saptdft-noac-aug-ccpvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Cl-H2O_-5   -64.54451   163.56312   -49.34631   -26.23907   -19.50025    30.17205   -12.62357   -10.48367
Cl-H2O_-4   -55.38371   123.25935   -38.24748   -20.70628   -16.07278    13.55537    -8.40579    -9.13541
Cl-H2O_-3   -47.20991    92.67406   -29.69731   -16.09480   -13.26440     2.50247    -5.63201    -7.97047
Cl-H2O_-2   -40.21639    69.57700   -23.16792   -12.37918   -10.98087    -4.78816    -3.79696    -6.99176
Cl-H2O_-1   -34.37737    52.20051   -18.19125    -9.45194    -9.11895    -9.48709    -2.58004    -6.15930
Cl-H2O_0    -29.56463    39.16457   -14.40493    -7.18037    -7.59806   -12.40306    -1.77817    -5.44640
Cl-H2O_1    -25.61978    29.40312   -11.51179    -5.43588    -6.34993   -14.07838    -1.24647    -4.82943
Cl-H2O_2    -22.38900    22.09955    -9.29555    -4.10593    -5.32473   -14.90974    -0.89513    -4.29450
Cl-H2O_3    -19.73378    16.63768    -7.57774    -3.09722    -4.47873   -15.15257    -0.65441    -3.82611
Cl-H2O_4    -17.54118    12.54987    -6.24147    -2.33475    -3.77493   -15.00771    -0.48993    -3.41678
Cl-H2O_5    -15.71770     9.48785    -5.18970    -1.75982    -3.18939   -14.60894    -0.36853    -3.06135
Cl-H2O_6    -10.04248     2.43564    -2.34993    -0.43459    -1.40486   -11.36162    -0.09188    -1.82345
Cl-H2O_7     -7.18565     0.67331    -1.24248    -0.11208    -0.63893    -8.39375    -0.02329    -1.10711
Cl-H2O_8     -5.47787     0.20008    -0.72503    -0.03028    -0.30182    -6.30464    -0.01543    -0.67932
Cl-H2O_9     -4.33692     0.06336    -0.45321    -0.00821    -0.14987    -4.87664    -0.01672    -0.42827
Cl-H2O_10    -3.52629     0.02113    -0.29831    -0.00200    -0.07794    -3.88142    -0.01425    -0.28206
Cl-H2O_11    -2.92660     0.00732    -0.20503    -0.00024    -0.04262    -3.16692    -0.00886    -0.19593


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/cl-hoh-saptdft-wac-aug-ccpvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
Cl-H2O_-5   -64.90788   146.68649   -35.25560    18.04657   -19.59350    26.92951   -38.77300   -14.52917
Cl-H2O_-4   -55.71374   113.28766   -29.95969     4.73733   -16.14254    11.47169   -23.11522   -11.58180
Cl-H2O_-3   -47.49276    86.86826   -24.89338    -1.48945   -13.32104     1.16109   -13.95724    -9.44667
Cl-H2O_-2   -40.44744    66.23564   -20.41508    -3.95786   -11.02023    -5.64712    -8.58118    -7.87605
Cl-H2O_-1   -34.56021    50.28617   -16.66059    -4.54420    -9.14557   -10.08020    -5.42033    -6.69606
Cl-H2O_0    -29.70513    38.06126   -13.56467    -4.27265    -7.61577   -12.82431    -3.51043    -5.78159
Cl-H2O_1    -25.72424    28.75032   -11.07379    -3.69135    -6.35932   -14.40703    -2.33524    -5.04721
Cl-H2O_2    -22.46374    21.69030    -9.08464    -3.06015    -5.33054   -15.18862    -1.58067    -4.44382
Cl-H2O_3    -19.78456    16.35863    -7.49267    -2.47173    -4.47916   -15.39777    -1.08856    -3.93239
Cl-H2O_4    -17.57282    12.33792    -6.21954    -1.95559    -3.77145   -15.22590    -0.76719    -3.49676
Cl-H2O_5    -15.73425     9.30925    -5.20817    -1.52032    -3.18333   -14.81650    -0.56334    -3.12451
Cl-H2O_6    -10.02643     2.31454    -2.39241    -0.32802    -1.39211   -11.49642    -0.21726    -1.84714
Cl-H2O_7     -7.16705     0.59817    -1.26270     0.01005    -0.62621    -8.45778    -0.15857    -1.11418
Cl-H2O_8     -5.46404     0.16142    -0.73344     0.04039    -0.29186    -6.32791    -0.09370    -0.68012
Cl-H2O_9     -4.32679     0.04518    -0.45776     0.04081    -0.14313    -4.88251    -0.07080    -0.42778
Cl-H2O_10    -3.51904     0.01303    -0.30473     0.04648    -0.07385    -3.88458    -0.06906    -0.28214
Cl-H2O_11    -2.92162     0.00383    -0.20950     0.02931    -0.04031    -3.16759    -0.04227    -0.19654


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/cl-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Cl-H2O_-5   -64.90788   165.02559   -49.41324   -26.23907   -19.59350    31.11098   -12.69176   -10.48241
Cl-H2O_-4   -55.71374   124.39311   -38.30178   -20.70628   -16.14254    14.23502    -8.45662    -9.13890
Cl-H2O_-3   -47.49276    93.52931   -29.76744   -16.09480   -13.32104     2.94806    -5.67630    -7.99634
Cl-H2O_-2   -40.44744    70.20146   -23.24074   -12.37918   -11.02023    -4.50697    -3.83995    -7.02163
Cl-H2O_-1   -34.56021    52.63376   -18.27159    -9.45194    -9.14557    -9.34362    -2.62628    -6.19337
Cl-H2O_0    -29.70513    39.44537   -14.48401    -7.18037    -7.61577   -12.35954    -1.81878    -5.48486
Cl-H2O_1    -25.72424    29.56429   -11.59658    -5.43588    -6.35932   -14.11585    -1.28971    -4.87099
Cl-H2O_2    -22.46374    22.16822    -9.37449    -4.10593    -5.33054   -15.00055    -0.93039    -4.33817
Cl-H2O_3    -19.78456    16.63923    -7.65328    -3.09722    -4.47916   -15.27777    -0.68765    -3.86841
Cl-H2O_4    -17.57282    12.50273    -6.31147    -2.33475    -3.77145   -15.15301    -0.51898    -3.45774
Cl-H2O_5    -15.73425     9.40615    -5.25463    -1.75982    -3.18333   -14.76605    -0.39434    -3.10046
Cl-H2O_6    -10.02643     2.32157    -2.37875    -0.43459    -1.39211   -11.47572    -0.09930    -1.84485
Cl-H2O_7     -7.16705     0.59872    -1.24997    -0.11208    -0.62621    -8.44451    -0.02394    -1.11396
Cl-H2O_8     -5.46404     0.16147    -0.72461    -0.03028    -0.29186    -6.31904    -0.01423    -0.68010
Cl-H2O_9     -4.32679     0.04518    -0.45091    -0.00821    -0.14313    -4.87565    -0.01493    -0.42777
Cl-H2O_10    -3.51904     0.01303    -0.29623    -0.00200    -0.07385    -3.87608    -0.01209    -0.28214
Cl-H2O_11    -2.92162     0.00383    -0.20360    -0.00024    -0.04031    -3.16169    -0.00682    -0.19654


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/distance_cl_hoh.dat <==
d
1.30
1.40
1.50
1.60
1.70
1.80
1.90
2.00
2.10
2.20
2.30
2.80
3.30
3.80
4.30
4.80
5.30


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/distance_f_hoh.dat <==
d
0.70
0.80
0.90
1.00
1.10
1.20
1.30
1.40
1.50
1.60
2.10
2.60
3.10
3.60
4.10
4.60
5.10


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/distance_oh_hoh.dat <==
d
0.66
0.76
0.86
0.96
1.06
1.16
1.26
1.36
1.46
1.56
2.06
2.56
3.06
3.56
4.06
4.56
5.06


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/distance_water2.dat <==
d
1.54
1.74
1.84
1.94
2.03
2.14
2.24
2.34
2.54
3.04
4.04
5.04


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/distance_zn_hoh.dat <==
d
1.50
1.60
1.70
1.80
1.90
2.00
2.10
2.20
2.30
2.40
2.50
2.60
2.70
2.80
2.90
3.00


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/f-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
161.48
70.72
21.67
-5.16
-19.70
-27.20
-30.62
-31.61
-31.18
-29.94
-20.91
-13.92
-9.59
-6.93
-5.23
-4.10
-3.30


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/f-hoh-saptdft-noac-aug-ccpvtz-pbe0.dat <==
kcal/mol       elst        exch         IND         dHF        DISP        Eint         CT          POL
F-H2O_-5   -68.74373   427.12995  -189.55253   -87.23302   -35.05803   133.77552   -74.48498   -27.83468
F-H2O_-4   -95.66246   323.86349  -146.27713   -73.92982   -27.44858    54.47528   -46.28674   -26.06061
F-H2O_-3   -96.45676   241.89469  -110.88334   -58.46439   -21.67564    12.87895   -28.54906   -23.86989
F-H2O_-2   -87.41658   178.81906   -83.34843   -44.41653   -17.29232    -9.23828   -17.58381   -21.34810
F-H2O_-1   -75.72836   131.33668   -62.58515   -32.93483   -13.92376   -20.90058   -10.88377   -18.76655
F-H2O_1    -64.36584    96.10511   -47.18603   -24.04849   -11.29813   -26.74490    -6.81526   -16.32229
F-H2O_2    -54.39616    70.20701   -35.85921   -17.38393    -9.22668   -29.27504    -4.34511   -14.13017
F-H2O_3    -46.04735    51.28433   -27.54106   -12.48551    -7.57481   -29.87889    -2.82474   -12.23080
F-H2O_4    -39.20314    37.50590   -21.40887    -8.92986    -6.24526   -29.35138    -1.87372   -10.60531
F-H2O_5    -33.64088    27.48618   -16.85741    -6.36890    -5.16798   -28.18009    -1.26844    -9.22006
F-H2O_6    -17.92223     6.10273    -6.15183    -1.14827    -2.09716   -20.06849    -0.24930    -4.75426
F-H2O_7    -11.41803     1.52570    -2.85534    -0.19244    -0.89232   -13.63999    -0.06084    -2.60207
F-H2O_8     -8.04953     0.43431    -1.53067    -0.02211    -0.39155    -9.53743    -0.01769    -1.49087
F-H2O_9     -6.01230     0.13814    -0.89715     0.00462    -0.17846    -6.94976    -0.01971    -0.88206
F-H2O_10    -4.67289     0.04779    -0.56169     0.00612    -0.08585    -5.27264    -0.01971    -0.54810
F-H2O_11    -3.73881     0.01767    -0.36990     0.00431    -0.04334    -4.13438    -0.01591    -0.35830
F-H2O_12    -3.06096     0.00694    -0.25378     0.00274    -0.02291    -3.33071    -0.01151    -0.24502


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/f-hoh-saptdft-wac-aug-ccpvtz-pbe0-s2.dat <==
kcal/mol       elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   343.22931  -123.59792   121.28686   -35.08987   114.24021  -256.16495    11.27999
F-H2O_-4   -96.92563   272.34446  -107.86566    42.11605   -27.45583    40.09732  -144.55173    -5.43000
F-H2O_-3   -97.46558   211.14297   -89.29285     4.90332   -21.65771     2.72682   -81.08511   -13.11109
F-H2O_-2   -88.20393   160.77036   -71.56862   -10.27682   -17.25276   -16.25496   -45.42864   -15.86318
F-H2O_-1   -76.33092   120.79700   -56.35914   -14.68996   -13.86813   -25.76119   -25.59985   -16.06933
F-H2O_1    -64.81459    89.89852   -44.00872   -14.35371   -11.23224   -30.15702   -14.58014   -15.07486
F-H2O_2    -54.72365    66.46471   -34.31873   -12.24145    -9.15508   -31.73276    -8.45576   -13.62153
F-H2O_3    -46.27591    48.93140   -26.87485    -9.73446    -7.50081   -31.72018    -5.05588   -12.08451
F-H2O_4    -39.35362    35.93660   -21.19428    -7.43563    -6.17127   -30.78257    -3.13093   -10.62773
F-H2O_5    -33.72806    26.36220   -16.86597    -5.53886    -5.09556   -29.32739    -2.01528    -9.31184
F-H2O_6    -17.86702     5.65705    -6.26594    -1.08478    -2.03972   -20.51563    -0.35626    -4.82491
F-H2O_7    -11.34329     1.28920    -2.89736    -0.13695    -0.85035   -13.80180    -0.14318    -2.61723
F-H2O_8     -7.98849     0.31759    -1.55022     0.05112    -0.36281    -9.58392    -0.11473    -1.48660
F-H2O_9     -5.96845     0.08378    -0.90130     0.03365    -0.15996    -6.94593    -0.05929    -0.87566
F-H2O_10    -4.64402     0.02324    -0.56740     0.02794    -0.07487    -5.26305    -0.05025    -0.54510
F-H2O_11    -3.72049     0.00672    -0.37965     0.02233    -0.03727    -4.13069    -0.04359    -0.35839
F-H2O_12    -3.04953     0.00201    -0.26552     0.01650    -0.01967    -3.33271    -0.03537    -0.24666


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/f-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol       elst        exch         IND         dHF        DISP        Eint         CT          POL
F-H2O_-5   -70.30113   427.18599  -188.94153   -87.23302   -35.08987   132.85317   -74.03161   -27.67718
F-H2O_-4   -96.92563   323.87950  -146.03816   -73.92982   -27.45583    53.45987   -46.07704   -26.03131
F-H2O_-3   -97.46558   241.80995  -110.86333   -58.46439   -21.65771    11.82333   -28.46754   -23.93139
F-H2O_-2   -88.20393   178.60429   -83.46025   -44.41653   -17.25276   -10.31268   -17.57742   -21.46632
F-H2O_-1   -76.33092   130.99944   -62.77989   -32.93483   -13.86813   -21.97950   -10.92621   -18.91887
F-H2O_1    -64.81459    95.66872   -47.42926   -24.04849   -11.23224   -27.80736    -6.88653   -16.49424
F-H2O_2    -54.72365    69.70372   -36.12302   -17.38393    -9.15508   -30.29804    -4.42745   -14.31165
F-H2O_3    -46.27591    50.74146   -27.80513   -12.48551    -7.50081   -30.84040    -2.90991   -12.40973
F-H2O_4    -39.35362    36.94616   -21.65982    -8.92986    -6.17127   -30.23855    -1.95552   -10.77445
F-H2O_5    -33.72806    26.92515   -17.08660    -6.36890    -5.09556   -28.98507    -1.34412    -9.37358
F-H2O_6    -17.86702     5.68856    -6.24885    -1.14827    -2.03972   -20.46703    -0.27861    -4.82197
F-H2O_7    -11.34329     1.29121    -2.87572    -0.19244    -0.85035   -13.77816    -0.06665    -2.61664
F-H2O_8     -7.98849     0.31774    -1.52515    -0.02211    -0.36281    -9.55871    -0.01650    -1.48654
F-H2O_9     -5.96845     0.08379    -0.88735     0.00462    -0.15996    -6.93197    -0.01632    -0.87565
F-H2O_10    -4.64402     0.02324    -0.55411     0.00612    -0.07487    -5.24975    -0.01513    -0.54510
F-H2O_11    -3.72049     0.00672    -0.36517     0.00431    -0.03727    -4.11621    -0.01109    -0.35839
F-H2O_12    -3.04953     0.00201    -0.25106     0.00274    -0.01967    -3.31825    -0.00714    -0.24666


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/oh-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
183.94
80.55
24.31
-6.36
-22.86
-31.31
-35.11
-36.20
-35.72
-34.35
-24.14
-16.05
-10.96
-7.81
-5.81
-4.48
-3.56


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/oh-hoh-saptdft-noac-aug-ccpvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
OH-H2O_-5   -39.71344   454.86762  -225.13717   -88.88022   -46.27241   143.74467  -107.30496   -28.95193
OH-H2O_-4   -86.31836   355.40325  -180.45778   -82.89914   -36.93428    51.69278   -69.93470   -27.62400
OH-H2O_-3   -98.14983   273.94332  -141.97835   -70.94476   -29.48707     4.32807   -45.15884   -25.87475
OH-H2O_-2   -94.67972   209.02806  -110.39495   -57.66386   -23.66393   -19.71053   -29.09602   -23.63507
OH-H2O_-1   -85.31800   158.38015   -85.34845   -45.39952   -19.12918   -31.41547   -18.81822   -21.13070
OH-H2O_1    -74.47880   119.50012   -65.92540   -35.03061   -15.58142   -36.48550   -12.25382   -18.64098
OH-H2O_2    -64.10106    89.95856   -51.06154   -26.67918   -12.78428   -37.98833    -8.04063   -16.34174
OH-H2O_3    -54.92196    67.68811   -39.76146   -20.15044   -10.55952   -37.55484    -5.32301   -14.28802
OH-H2O_4    -47.10950    50.97803   -31.18922   -15.14293    -8.77310   -36.09378    -3.56296   -12.48332
OH-H2O_5    -40.58305    38.47509   -24.67811   -11.34794    -7.32673   -34.11281    -2.41442   -10.91575
OH-H2O_6    -21.35585     9.97868    -8.82915    -2.67156    -3.15462   -23.36094    -0.43016    -5.72744
OH-H2O_7    -13.23790     2.96930    -3.91599    -0.64979    -1.44874   -15.63333    -0.07396    -3.19224
OH-H2O_8     -9.12760     1.03026    -2.02168    -0.16336    -0.69487   -10.81389    -0.01269    -1.84563
OH-H2O_9     -6.71061     0.40835    -1.15439    -0.04068    -0.34659    -7.80324    -0.01221    -1.10149
OH-H2O_10    -5.15126     0.17927    -0.70780    -0.00876    -0.17999    -5.85978    -0.02233    -0.67670
OH-H2O_11    -4.08117     0.08519    -0.45824    -0.00066    -0.09739    -4.55161    -0.02539    -0.43219
OH-H2O_12    -3.31346     0.04346    -0.30964     0.00111    -0.05470    -3.63435    -0.02506    -0.28570


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/oh-hoh-saptdft-wac-aug-ccpvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
OH-H2O_-5   -41.22959   348.09243  -131.90257   190.39548   -46.19562   128.76477  -312.42850    -9.86943
OH-H2O_-4   -87.58873   285.74897  -121.87298    82.43273   -36.86746    39.41971  -186.91385   -17.39194
OH-H2O_-3   -99.19633   229.83515  -106.18528    25.56947   -29.41800    -4.96445  -111.61376   -20.14097
OH-H2O_-2   -95.52802   181.72744   -89.07991    -1.88156   -23.58608   -26.46658   -66.78410   -20.41426
OH-H2O_-1   -85.99685   141.75659   -72.95710   -13.38135   -19.04230   -36.23970   -40.18937   -19.38642
OH-H2O_1    -75.00948   109.46536   -58.86261   -16.71696   -15.48826   -39.89500   -24.39125   -17.75441
OH-H2O_2    -64.50317    83.90287   -47.13186   -16.19795   -12.68604   -40.41820   -14.99630   -15.93761
OH-H2O_3    -55.21545    63.99384   -37.66514   -14.11103   -10.45795   -39.34469    -9.41296   -14.14114
OH-H2O_4    -47.31270    48.66564   -30.15204   -11.62774    -8.67073   -37.46984    -6.05503   -12.46928
OH-H2O_5    -40.71137    36.95900   -24.24244    -9.27742    -7.22524   -35.22004    -4.00140   -10.96361
OH-H2O_6    -21.28318     9.49181    -9.04763    -2.46746    -3.07048   -23.90947    -0.79185    -5.78831
OH-H2O_7    -13.11462     2.63087    -4.06896    -0.54292    -1.38236   -15.93508    -0.32200    -3.20405
OH-H2O_8     -9.01023     0.80206    -2.10165    -0.05765    -0.64341   -10.95324    -0.20853    -1.83547
OH-H2O_9     -6.61616     0.26566    -1.19217     0.02411    -0.30823    -7.85090    -0.13080    -1.08548
OH-H2O_10    -5.07842     0.09323    -0.72935     0.03793    -0.15251    -5.86705    -0.10245    -0.66483
OH-H2O_11    -4.02730     0.03420    -0.47896     0.03377    -0.07865    -4.55071    -0.08540    -0.42733
OH-H2O_12    -3.27403     0.01297    -0.33370     0.02788    -0.04224    -3.63700    -0.07480    -0.28678


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/oh-hoh-saptdft-wac-aug-ccpvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
OH-H2O_-5   -41.22959   455.37169  -224.08329   -88.88022   -46.19562   143.86320  -106.69916   -28.50391
OH-H2O_-4   -87.58873   355.92533  -179.95946   -82.89914   -36.86746    51.50959   -69.68742   -27.37299
OH-H2O_-3   -99.19633   274.40547  -141.77003   -70.94476   -29.41800     4.02110   -45.06340   -25.76187
OH-H2O_-2   -95.52802   209.39612  -110.34225   -57.66386   -23.58608   -20.06024   -29.07400   -23.60439
OH-H2O_-1   -85.99685   158.63970   -85.39396   -45.39952   -19.04230   -31.79343   -18.83554   -21.15893
OH-H2O_1    -75.00948   119.64339   -66.02676   -35.03061   -15.48826   -36.88113   -12.29816   -18.69800
OH-H2O_2    -64.50317    89.98581   -51.20218   -26.67918   -12.68604   -38.40556    -8.11381   -16.40917
OH-H2O_3    -55.21545    67.61091   -39.92741   -20.15044   -10.45795   -37.98988    -5.42263   -14.35433
OH-H2O_4    -47.31270    50.81146   -31.37311   -15.14293    -8.67073   -36.54510    -3.68212   -12.54808
OH-H2O_5    -40.71137    38.23198   -24.87124   -11.34794    -7.22524   -34.57587    -2.54606   -10.97724
OH-H2O_6    -21.28318     9.59063    -8.97892    -2.67156    -3.07048   -23.74195    -0.53577    -5.77160
OH-H2O_7    -13.11462     2.63992    -3.98750    -0.64979    -1.38236   -15.84456    -0.13700    -3.20071
OH-H2O_8     -9.01023     0.80305    -2.04357    -0.16336    -0.64341   -10.89416    -0.04525    -1.83496
OH-H2O_9     -6.61616     0.26578    -1.15405    -0.04068    -0.30823    -7.81266    -0.02796    -1.08541
OH-H2O_10    -5.07842     0.09325    -0.69999    -0.00876    -0.15251    -5.83767    -0.02640    -0.66482
OH-H2O_11    -4.02730     0.03420    -0.45006    -0.00066    -0.07865    -4.52181    -0.02208    -0.42733
OH-H2O_12    -3.27403     0.01297    -0.30311     0.00111    -0.04224    -3.60640    -0.01744    -0.28678


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-cl-hoh-almo-aug-cc-pvtz-b3lyp.dat <==
            FRZ        POL     RS-Ct1    SCF-Ct1     RS-TOT    SCF-TOT
1.3  102.750567 -34.598101 -29.581080 -30.536860  38.571388  37.615605
1.4   68.655444 -24.714627 -24.222674 -25.063194  19.718143  18.877621
1.5   44.485950 -17.975173 -19.553173 -20.278933   6.957603   6.231844
1.6   27.521271 -13.422869 -15.697248 -16.310127  -1.598845  -2.211725
1.7   15.549608 -10.327176 -12.448858 -12.957354  -7.226426  -7.734922
1.8    7.219760  -8.176544  -9.850017 -10.267497 -10.806801 -11.224281
1.9    1.497844  -6.632166  -7.818828  -8.161028 -12.953150 -13.295350
2.0   -2.446502  -5.483716  -6.172153  -6.453791 -14.102369 -14.384007
2.1   -5.046846  -4.603905  -4.917556  -5.151308 -14.568307 -14.802061
2.2   -6.693209  -3.914466  -3.967467  -4.162402 -14.575143 -14.770076
2.3   -7.728968  -3.364016  -3.186427  -3.351913 -14.279411 -14.444897
2.8   -8.365277  -1.787213  -1.055720  -1.136187 -11.208209 -11.288675
3.3   -6.687959  -1.079023  -0.507397  -0.551072  -8.274378  -8.318053
3.8   -5.246638  -0.683533  -0.277305  -0.302976  -6.207473  -6.233146
4.3   -4.161052  -0.447427  -0.196979  -0.212232  -4.805458  -4.820711
4.8   -3.523393  -0.302725  -0.005965  -0.014529  -3.832083  -3.840649
5.3   -2.915126  -0.211541  -0.008788  -0.013415  -3.135455  -3.140082


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-cl-hoh-almo-aug-cc-pvtz-pbe0.dat <==
           FRZ        POL     RS-Ct1    SCF-Ct1     RS-TOT    SCF-TOT
1.3  98.522119 -34.479715 -28.753189 -29.800019  35.289215  34.242386
1.4  65.014377 -24.656662 -23.538001 -24.518604  16.819713  15.839111
1.5  41.380125 -17.947237 -18.993086 -19.881562   4.439803   3.551327
1.6  24.873155 -13.414262 -15.221198 -15.998036  -3.762305  -4.539141
1.7  13.299721 -10.333557 -12.039711 -12.700692  -9.073547  -9.734525
1.8   5.303864  -8.194189  -9.485838 -10.037931 -12.376161 -12.928256
1.9  -0.135883  -6.655720  -7.492669  -7.949367 -14.284275 -14.740973
2.0  -3.848172  -5.508603  -5.874362  -6.251162 -15.231138 -15.607936
2.1  -6.251294  -4.627654  -4.647735  -4.959386 -15.526683 -15.838334
2.2  -7.740993  -3.933660  -3.716634  -3.975438 -15.391287 -15.650090
2.3  -8.648789  -3.376778  -2.954664  -3.171069 -14.980231 -15.196636
2.8  -8.895869  -1.772701  -0.915542  -1.010700 -11.584110 -11.679270
3.3  -7.041172  -1.055269  -0.426273  -0.472563  -8.522714  -8.569003
3.8  -5.481967  -0.661158  -0.234887  -0.259640  -6.378011  -6.402765
4.3  -4.317167  -0.431388  -0.169358  -0.183315  -4.917910  -4.931870
4.8  -3.615907  -0.291458   0.002959  -0.004596  -3.904407  -3.911962
5.3  -2.969941  -0.203241  -0.005805  -0.010088  -3.178989  -3.183270


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-cl-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ        POL     RS-Ct1    SCF-Ct1     RS-TOT    SCF-TOT
1.3  100.524879 -34.243332 -25.999254 -29.265304  40.282293  37.016244
1.4   66.677582 -24.524818 -20.932930 -23.923577  21.219837  18.229187
1.5   42.786927 -17.874793 -16.641699 -19.276547   8.270435   5.635587
1.6   25.972601 -13.368293 -13.094992 -15.335220  -0.490684  -2.730914
1.7   14.192869 -10.294294 -10.238571 -12.091794  -6.339998  -8.193219
1.8    6.001620  -8.152663  -7.982132  -9.489975 -10.133175 -11.641018
1.9    0.368289  -6.610752  -6.219399  -7.440467 -12.461862 -13.682929
2.0   -3.443839  -5.463968  -4.853151  -5.839709 -13.760958 -14.747517
2.1   -5.975134  -4.581453  -3.783270  -4.586279 -14.339854 -15.142863
2.2   -7.615322  -3.884854  -2.925097  -3.587940 -14.425273 -15.088115
2.3   -8.598166  -3.332970  -2.261650  -2.806845 -14.192783 -14.737980
2.8   -8.747704  -1.734925  -0.759585  -0.987388 -11.242213 -11.470014
3.3   -6.963977  -1.036691  -0.355140  -0.446944  -8.355806  -8.447610
3.8   -5.334731  -0.658631  -0.317705  -0.353837  -6.311067  -6.347199
4.3   -4.507258  -0.429347   0.040300   0.025693  -4.896302  -4.910912
4.8   -4.482235  -0.303623   0.879699   0.874616  -3.906159  -3.911242
5.3   -3.996974  -0.226402   1.027545   1.027143  -3.195834  -3.196235


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-f-hoh-almo-aug-cc-pvtz-b3lyp.dat <==
            FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  401.130158 -196.086422 -42.523241 -43.838673  162.520495  161.205063
0.8  251.283345 -140.367080 -38.915431 -40.137779   72.000832   70.778485
0.9  156.681574  -99.696503 -34.148361 -35.214764   22.836713   21.770309
1.0   95.703932  -70.947143 -28.982866 -29.882493   -4.226077   -5.125704
1.1   55.870253  -50.960283 -23.937817 -24.675983  -19.027846  -19.766012
1.2   29.711211  -37.073209 -19.414563 -20.020944  -26.776561  -27.382942
1.3   12.588630  -27.335680 -15.635241 -16.137428  -30.382289  -30.884479
1.4    1.527865  -20.449404 -12.594901 -13.021353  -31.516440  -31.942893
1.5   -5.444085  -15.557844 -10.181974 -10.551288  -31.183903  -31.553217
1.6   -9.671489  -12.067516  -8.264300  -8.588314  -30.003305  -30.327319
2.1  -13.345569   -4.604521  -3.074264  -3.251002  -21.024354  -21.201092
2.6  -10.390073   -2.430054  -1.194675  -1.294331  -14.014805  -14.114460
3.1   -7.712219   -1.422181  -0.529375  -0.592295   -9.663779   -9.726695
3.6   -5.901954   -0.876399  -0.199462  -0.242783   -6.977815   -7.021136
4.1   -4.590344   -0.565706  -0.106924  -0.137239   -5.262976   -5.293291
4.6   -3.739757   -0.378167   0.002031  -0.018852   -4.115895   -4.136777
5.1   -3.034428   -0.262212  -0.017134  -0.031032   -3.313773   -3.327669


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-f-hoh-almo-aug-cc-pvtz-pbe0.dat <==
            FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  393.736595 -193.433756 -42.052793 -43.289657  158.250043  157.013182
0.8  244.867192 -138.550272 -38.481878 -39.655143   67.835045   66.661777
0.9  151.312865  -98.556655 -33.743867 -34.815747   19.012340   17.940463
1.0   91.296996  -70.278588 -28.596338 -29.562493   -7.577930   -8.544085
1.1   52.286957  -50.581566 -23.557539 -24.418052  -21.852148  -22.712660
1.2   26.804553  -36.858731 -19.041952 -19.799792  -29.096130  -29.853970
1.3   10.225871  -27.206830 -15.268630 -15.936570  -32.249589  -32.917532
1.4   -0.405989  -20.361290 -12.237589 -12.830784  -33.004865  -33.598061
1.5   -7.041767  -15.486937  -9.836762 -10.366039  -32.365468  -32.894743
1.6  -11.006839  -12.005015  -7.931308  -8.403711  -30.943163  -31.415565
2.1  -14.016980   -4.545639  -2.834612  -3.083781  -21.397230  -21.646400
2.6  -10.822699   -2.378103  -1.046954  -1.170985  -14.247753  -14.371785
3.1   -8.019843   -1.380337  -0.442150  -0.509328   -9.842331   -9.909509
3.6   -6.110264   -0.844514  -0.156877  -0.198227   -7.111655   -7.153005
4.1   -4.723460   -0.542358  -0.089353  -0.116866   -5.355173   -5.382684
4.6   -3.818159   -0.363483   0.005456  -0.012908   -4.176186   -4.194550
5.1   -3.086384   -0.252195  -0.013427  -0.025508   -3.352006   -3.364088


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-f-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d           FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.7  396.926363 -194.698958 -40.473981 -43.256897  161.753422  158.970508
0.8  247.566009 -139.245802 -36.637990 -39.544362   71.682216   68.775845
0.9  153.457737  -98.749893 -31.593353 -34.554367   23.114493   20.153479
1.0   92.940652  -70.108504 -26.480557 -29.189586   -3.648407   -6.357436
1.1   53.521942  -50.245790 -21.530188 -23.967649  -18.254036  -20.691497
1.2   27.713835  -36.502496 -17.106762 -19.280579  -25.895421  -28.069240
1.3   10.890919  -26.909839 -13.471252 -15.391416  -29.490172  -31.410336
1.4    0.085801  -20.144705 -10.614681 -12.311232  -30.673587  -32.370136
1.5   -6.670607  -15.341718  -8.403008  -9.903123  -30.415334  -31.915448
1.6  -10.718022  -11.905603  -6.684424  -8.016579  -29.308049  -30.640204
2.1  -13.883828   -4.485660  -2.236708  -2.922067  -20.606195  -21.291554
2.6  -10.654128   -2.341189  -0.791444  -1.090268  -13.786763  -14.085587
3.1   -7.973833   -1.378241  -0.233532  -0.349497   -9.585606   -9.701572
3.6   -6.069704   -0.849650  -0.069597  -0.119462   -6.988950   -7.038815
4.1   -4.830240   -0.544437   0.072909   0.044700   -5.301768   -5.329975
4.6   -4.164417   -0.366208   0.376129   0.358550   -4.154496   -4.172075
5.1   -3.492201   -0.257052   0.404369   0.394300   -3.344884   -3.354953


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-oh-hoh-almo-aug-cc-pvtz-b3lyp.dat <==
             FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.66  468.706404 -241.344996 -44.481963 -45.954894  182.879444  181.406516
0.76  301.807030 -179.323992 -41.998041 -43.456354   80.484997   79.026684
0.86  194.632014 -131.431004 -38.554323 -39.910024   24.646684   23.290985
0.96  124.280997  -95.840446 -34.422302 -35.600085   -5.981752   -7.159532
1.06   77.458000  -70.036374 -30.010926 -30.991140  -22.589302  -23.569513
1.16   46.015841  -51.597086 -25.619966 -26.423422  -31.201211  -32.004664
1.26   24.810537  -38.460805 -21.519701 -22.174066  -35.169969  -35.824334
1.36   10.548220  -29.056910 -17.902627 -18.437535  -36.411315  -36.946224
1.46    1.045673  -22.266311 -14.825856 -15.269435  -36.046494  -36.490073
1.56   -5.159477  -17.316697 -12.274576 -12.648676  -34.750751  -35.124850
2.06  -13.397348   -6.161140  -5.065959  -5.263760  -24.624450  -24.822251
2.56  -11.124250   -3.046053  -2.319015  -2.448966  -16.489317  -16.619269
3.06   -8.397375   -1.774824  -1.177063  -1.280058  -11.349262  -11.452256
3.56   -6.365798   -1.086967  -0.683870  -0.789106   -8.136635   -8.241872
4.06   -4.939408   -0.689548  -0.437489  -0.555290   -6.066444   -6.184244
4.56   -3.926392   -0.454908  -0.299835  -0.430071   -4.681135   -4.811371
5.06   -3.199225   -0.311259  -0.210836  -0.353285   -3.721323   -3.863772


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-oh-hoh-almo-aug-cc-pvtz-pbe0.dat <==
             FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.66  461.678876 -238.261280 -43.917598 -45.184941  179.499999  178.232653
0.76  295.173150 -177.101746 -41.453704 -42.713052   76.617697   75.358351
0.86  188.694329 -129.977301 -38.037534 -39.234367   20.679497   19.482661
0.96  119.126531  -94.983707 -33.918911 -35.012699   -9.776085  -10.869873
1.06   73.057415  -69.589013 -29.511632 -30.495585  -26.043230  -27.027184
1.16   42.292372  -51.402265 -25.124354 -26.008652  -34.234248  -35.118545
1.26   21.670742  -38.407171 -21.026787 -21.819003  -37.763214  -38.555430
1.36    7.899421  -29.072099 -17.416026 -18.122868  -38.588701  -39.295544
1.46   -1.194032  -22.309123 -14.350552 -14.980902  -37.853704  -38.484057
1.56   -7.063205  -17.362853 -11.814571 -12.377160  -36.240626  -36.803218
2.06  -14.351630   -6.145818  -4.693762  -5.027109  -25.191209  -25.524557
2.56  -11.714465   -3.005377  -2.032783  -2.234504  -16.752629  -16.954347
3.06   -8.799062   -1.735957  -0.959148  -1.091958  -11.494165  -11.626977
3.56   -6.644640   -1.057919  -0.516178  -0.625422   -8.218739   -8.327984
4.06   -5.127927   -0.669480  -0.310729  -0.412825   -6.108135   -6.210231
4.56   -4.052078   -0.439715  -0.204907  -0.302543   -4.696699   -4.794335
5.06   -3.279897   -0.300043  -0.135730  -0.226400   -3.715671   -3.806340


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-oh-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d            FRZ         POL     RS-Ct1    SCF-Ct1      RS-TOT     SCF-TOT
0.66  465.441876 -240.330515 -42.510474 -45.020167  182.600888  180.091194
0.76  298.770525 -178.888161 -39.868223 -42.652762   80.014141   77.229602
0.86  191.900038 -131.340399 -36.180927 -39.161001   24.378712   21.398638
0.96  121.845536  -95.870653 -31.731205 -34.854661   -5.756322   -8.879777
1.06   75.288487  -70.044638 -27.295717 -30.264893  -22.051868  -25.021041
1.16   44.069571  -51.548132 -22.921149 -25.689032  -30.399708  -33.167593
1.26   23.060974  -38.381772 -18.864930 -21.410007  -34.185728  -36.730806
1.36    8.966993  -28.979916 -15.338922 -17.641890  -35.351845  -37.654813
1.46   -0.385223  -22.204594 -12.409169 -14.468687  -34.998986  -37.058504
1.56   -6.460928  -17.268594 -10.022415 -11.866192  -33.751938  -35.595714
2.06  -14.199480   -6.084149  -3.641397  -4.696869  -23.925026  -24.980497
2.56  -11.622427   -2.932451  -1.394163  -1.943679  -15.949041  -16.498560
3.06   -8.730280   -1.692620  -0.520109  -0.769979  -10.943009  -11.192879
3.56   -6.607891   -1.043701  -0.202244  -0.318950   -7.853834   -7.970540
4.06   -5.109956   -0.664222  -0.101804  -0.169690   -5.875982   -5.943868
4.56   -4.052479   -0.437265  -0.058266  -0.104794   -4.548007   -4.594538
5.06   -3.295822   -0.298944  -0.025081  -0.057154   -3.619849   -3.651920


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-water2-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ       POL    RS-Ct1   SCF-Ct1    RS-TOT   SCF-TOT
1.54  9.894751 -5.306185 -4.794290 -5.490246 -0.205724 -0.901680
1.74  1.405786 -2.798458 -2.474972 -2.870529 -3.867644 -4.263201
1.84 -0.643500 -2.081030 -1.789271 -2.089116 -4.513804 -4.813646
1.94 -1.867226 -1.556834 -1.303795 -1.532944 -4.727855 -4.957006
2.03 -2.499201 -1.195155 -0.984080 -1.165725 -4.678437 -4.860082
2.14 -2.846896 -0.887103 -0.715093 -0.854439 -4.449093 -4.588442
2.24 -2.940479 -0.679424 -0.535037 -0.644356 -4.154941 -4.264260
2.34 -2.907093 -0.519165 -0.400667 -0.486425 -3.826928 -3.912683
2.54 -2.654630 -0.311450 -0.224024 -0.274950 -3.190105 -3.241031
3.04 -1.854803 -0.105884 -0.052095 -0.063921 -2.012782 -2.024607
4.04 -0.842482 -0.021448 -0.003040 -0.003912 -0.866970 -0.867840
5.04 -0.432349 -0.005633  0.001133  0.001011 -0.436849 -0.436971


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-water2-saptdft-aug-cc-pvtz-b3lyp.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
water2_1    -19.44128    34.65139    -8.67283    -4.49728    -5.76870     0.76857    -1.65555    -2.52000
water2_2    -12.41584    17.56386    -4.48558    -2.11243    -3.80577    -3.14333    -0.73639    -1.63675
water2_3    -10.05824    12.46526    -3.25995    -1.44474    -3.10527    -3.95820    -0.49849    -1.31671
water2_4     -8.23715     8.82882    -2.38662    -0.98798    -2.54073    -4.33568    -0.34053    -1.05811
water2_5     -6.91871     6.40807    -1.80179    -0.69589    -2.11507    -4.42749    -0.24179    -0.86411
water2_6     -5.71703     4.40247    -1.31016    -0.46333    -1.71216    -4.33687    -0.16397    -0.68286
water2_7     -4.84497     3.10104    -0.98289    -0.31809    -1.40979    -4.13661    -0.11475    -0.55006
water2_8     -4.15101     2.18126    -0.74370    -0.21882    -1.16299    -3.87644    -0.07988    -0.44500
water2_9     -3.13809     1.07570    -0.43701    -0.10429    -0.79596    -3.29536    -0.03736    -0.29536
water2_10    -1.77558     0.18124    -0.13465    -0.01742    -0.32057    -2.04955    -0.00367    -0.11355
water2_11    -0.76613     0.00495    -0.02208    -0.00077    -0.06544    -0.84870    -0.00114    -0.02018
water2_12    -0.40339     0.00013    -0.00588    -0.00008    -0.01880    -0.42793    -0.00043    -0.00537


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-water2-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
water2_1    -19.04971    32.19596    -8.05319    -3.08730    -5.54540    -0.45235    -2.36278    -2.60312
water2_2    -12.18824    16.37362    -4.27932    -1.69838    -3.63669    -3.73063    -0.95207    -1.62887
water2_3     -9.88958    11.61746    -3.13090    -1.21111    -2.95943    -4.36246    -0.62595    -1.29385
water2_4     -8.11432     8.21851    -2.30101    -0.85525    -2.41474    -4.61156    -0.41608    -1.02967
water2_5     -6.82896     5.95542    -1.73973    -0.61560    -2.00545    -4.61872    -0.28914    -0.83499
water2_6     -5.65660     4.08200    -1.26468    -0.41325    -1.61929    -4.45858    -0.19573    -0.65570
water2_7     -4.80417     2.86790    -0.94814    -0.28038    -1.33028    -4.21470    -0.14203    -0.52573
water2_8     -4.12488     2.01191    -0.71693    -0.18746    -1.09524    -3.92514    -0.10564    -0.42382
water2_9     -3.13020     0.98646    -0.42106    -0.07562    -0.74703    -3.31183    -0.06542    -0.28001
water2_10    -1.78125     0.16351    -0.13168     0.01342    -0.29930    -2.04871    -0.03795    -0.10715
water2_11    -0.77077     0.00433    -0.02344     0.01124    -0.06109    -0.85096    -0.01556    -0.01911
water2_12    -0.40582     0.00011    -0.00713     0.00512    -0.01760    -0.43044    -0.00715    -0.00510


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-water2-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
water2_1    -19.04971    33.07735    -8.61498    -4.49728    -5.54540    -0.13274    -1.64289    -2.47481
water2_2    -12.18824    16.61882    -4.42220    -2.11243    -3.63669    -3.62830    -0.71861    -1.59116
water2_3     -9.88958    11.74580    -3.20069    -1.44474    -2.95943    -4.30391    -0.48210    -1.27385
water2_4     -8.11432     8.28536    -2.33412    -0.98798    -2.41474    -4.57782    -0.32696    -1.01919
water2_5     -6.82896     5.99187    -1.75586    -0.69589    -2.00545    -4.59841    -0.23071    -0.82925
water2_6     -5.65660     4.09991    -1.27172    -0.46333    -1.61929    -4.44771    -0.15550    -0.65289
water2_7     -4.80417     2.87711    -0.95067    -0.31809    -1.33028    -4.20802    -0.10830    -0.52428
water2_8     -4.12488     2.01663    -0.71697    -0.21882    -1.09524    -3.92045    -0.07506    -0.42309
water2_9     -3.13020     0.98770    -0.41892    -0.10429    -0.74703    -3.30845    -0.03481    -0.27982
water2_10    -1.78125     0.16356    -0.12784    -0.01742    -0.29930    -2.04482    -0.00327    -0.10714
water2_11    -0.77077     0.00433    -0.02086    -0.00077    -0.06109    -0.84838    -0.00098    -0.01911
water2_12    -0.40582     0.00011    -0.00556    -0.00008    -0.01760    -0.42887    -0.00037    -0.00510


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-5A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-almo-aug-cc-pvtz-wb97xd-9A.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098
3.4 -21.439213 -7.738784 -2.340991 -6.147814 -31.518990 -35.325811
3.8 -17.295488 -4.784503 -1.133273 -5.386400 -23.213267 -27.466391


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-almo-aug-cc-pvtz-wb97xd.dat <==
d          FRZ        POL    RS-Ct1   SCF-Ct1     RS-TOT    SCF-TOT
1.5  44.277255 -86.478192 -6.760995 -7.723620 -48.961930 -49.924555
1.6   4.148275 -76.642434 -5.130859 -5.907554 -77.625020 -78.401715
1.7 -19.152494 -68.781014 -4.318247 -5.026686 -92.251756 -92.960195
1.8 -32.066537 -61.999666 -4.122449 -4.841303 -98.188652 -98.907507
1.9 -38.642710 -55.877650 -4.289629 -5.077772 -98.809990 -99.598133
2.0 -41.412073 -50.128032 -4.641961 -5.551095 -96.182065 -97.091200
2.1 -41.923666 -44.736539 -5.085413 -6.155268 -91.745618 -92.815473
2.2 -41.140640 -39.664720 -5.512822 -6.770994 -86.318179 -87.576354
2.3 -39.620249 -34.926638 -5.858887 -7.355983 -80.405771 -81.902867
2.4 -37.739321 -30.591780 -6.111486 -7.861623 -74.442587 -76.192727
2.5 -35.720151 -26.682682 -6.198498 -8.201672 -68.601329 -70.604503
2.6 -33.652782 -23.200237 -6.134236 -8.431268 -62.987255 -65.284286
2.7 -31.644850 -20.138417 -5.941760 -8.510878 -57.725027 -60.294146
2.8 -29.819918 -17.464698 -5.554205 -8.378116 -52.838820 -55.662732
2.9 -28.202057 -15.165996 -4.993580 -8.035689 -48.361633 -51.403742
3.0 -26.710998 -13.184043 -4.363421 -7.617057 -44.258465 -47.512098


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-csov-aug-cc-pvtz-5A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280
3.4 -23.540 -15.345  -8.195
3.8  -5.013  -0.073  -4.940
4.2  -3.569  -0.365  -3.204
4.6  -2.665  -0.537  -2.128
5.0  -1.596  -0.113  -1.483


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-csov-aug-cc-pvtz-9A.dat <==
d       Ind      Ct     Pol
1.5 -89.562  -8.135 -81.427
1.6 -79.354  -6.423 -72.931
1.7 -72.017  -5.719 -66.298
1.8 -65.822  -5.587 -60.235
1.9 -60.783  -5.890 -54.893
2.0 -56.663  -6.527 -50.136
2.1 -52.553  -7.323 -45.230
2.2 -48.487  -8.188 -40.299
2.3 -45.014  -9.149 -35.865
2.4 -42.078 -10.147 -31.931
2.5 -39.192 -11.052 -28.140
2.6 -36.256 -11.794 -24.462
2.7 -33.586 -12.383 -21.203
2.8 -31.418 -12.872 -18.546
2.9 -29.659 -13.343 -16.316
3.0 -28.117 -13.837 -14.280
3.4 -23.540 -15.345  -8.195
3.8  -5.013  -0.073  -4.940
4.2  -3.569  -0.365  -3.204
4.6  -2.665  -0.537  -2.128
5.0  -1.596  -0.113  -1.483
5.4  -1.193  -0.069  -1.124
5.8  -0.846  -0.049  -0.797
6.2  -0.679  -0.058  -0.621
6.6  -0.631  -0.137  -0.494
7.0  -0.379   0.000  -0.379
7.4  -0.301   0.000  -0.301
7.8  -0.248   0.000  -0.248
8.2  -0.205   0.000  -0.205
8.6  -0.168   0.000  -0.168
9.0  -0.139   0.000  -0.139


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-rvs-aug-cc-pvtz-5A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-rvs-aug-cc-pvtz-9A.dat <==
d      Elec     Rep     E1    Pol    Ct     E2    Tot
1.5 -193.71  238.90  45.19 -67.82 -5.04 -72.86 -31.69
1.6 -150.72  154.46   3.74 -60.57 -3.36 -63.93 -63.25
1.7 -120.52  100.10 -20.43 -54.66 -2.54 -57.20 -79.95
1.8  -98.88   64.95 -33.94 -49.49 -2.19 -51.68 -87.39
1.9  -83.05   42.15 -40.90 -44.75 -2.11 -46.86 -89.12
2.0  -71.22   27.33 -43.89 -40.29 -2.19 -42.48 -87.41
2.1  -62.18   17.70 -44.48 -36.07 -2.34 -38.41 -83.69
2.2  -55.12   11.45 -43.67 -32.08 -2.53 -34.61 -78.91
2.3  -49.47    7.39 -42.08 -28.35 -2.71 -31.06 -73.63
2.4  -44.86    4.77 -40.09 -24.91 -2.85 -27.76 -68.23
2.5  -41.02    3.08 -37.93 -21.79 -2.92 -24.71 -62.94
2.6  -37.75    2.00 -35.75 -19.00 -2.92 -21.92 -57.90
2.7  -34.92    1.30 -33.62 -16.54 -2.83 -19.37 -53.17
2.8  -32.45    0.85 -31.60 -14.39 -2.68 -17.07 -48.81
2.9  -30.25    0.55 -29.70 -12.53 -2.47 -15.00 -44.81
3.0  -28.29    0.37 -27.93 -10.93 -2.23 -13.16 -41.17
3.4  -22.15    0.07 -22.08  -6.49 -1.24  -7.73 -29.84
3.8  -17.84    0.02 -17.82  -4.04 -0.56  -4.60 -22.44
4.2  -14.67    0.00 -14.67  -2.65 -0.22  -2.87 -17.54
4.6  -12.27    0.00 -12.27  -1.81 -0.08  -1.89 -14.17
5.0  -10.42    0.00 -10.42  -1.29 -0.03  -1.32 -11.73
5.4   -8.95    0.00  -8.95  -0.94 -0.01  -0.95  -9.90
5.8   -7.78   -0.00  -7.78  -0.70 -0.00  -0.70  -8.48
6.2   -6.82   -0.00  -6.82  -0.54 -0.00  -0.54  -7.35
6.6   -6.02   -0.00  -6.02  -0.42 -0.00  -0.42  -6.44
7.0   -5.36   -0.00  -5.36  -0.33 -0.00  -0.33  -5.69
7.4   -4.80   -0.00  -4.80  -0.26 -0.00  -0.26  -5.06
7.8   -4.32   -0.00  -4.32  -0.21 -0.00  -0.21  -4.54
8.2   -3.91   -0.00  -3.91  -0.18 -0.00  -0.18  -4.09
8.6   -3.56   -0.00  -3.56  -0.14 -0.00  -0.14  -3.70
9.0   -3.25   -0.00  -3.25  -0.12 -0.00  -0.12  -3.37


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-b3lyp.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Zn-H2O_1   -192.05935   245.59239   -87.24524    22.93663   -14.59876   -48.31110   -47.40800   -62.77401
Zn-H2O_2   -148.86218   160.99526   -77.76596    19.11318   -11.99376   -77.62646   -38.16777   -58.71119
Zn-H2O_3   -118.42623   105.79637   -69.91377    14.56184    -9.68413   -92.22776   -30.04598   -54.42964
Zn-H2O_4    -96.63417    69.68562   -63.09079    10.03864    -7.73232   -97.77164   -23.23051   -49.89890
Zn-H2O_5    -80.72511    45.97562   -56.94259     5.99460    -6.12595   -97.81804   -17.66015   -45.27704
Zn-H2O_6    -68.88972    30.39359   -51.29507     2.64860    -4.82886   -94.62004   -13.23852   -40.70513
Zn-H2O_7    -59.88262    20.12422   -46.06651     0.05850    -3.79435   -89.61924    -9.78665   -36.33834
Zn-H2O_8    -52.86972    13.34524   -41.22229    -1.81738    -2.97641   -83.72317    -7.15145   -32.25345
Zn-H2O_9    -47.28802     8.86034   -36.73667    -3.07280    -2.33364   -77.49797    -5.16389   -28.49996
Zn-H2O_10   -42.74247     5.88874   -32.61463    -3.82155    -1.83072   -71.29907    -3.68879   -25.10428
Zn-H2O_11   -38.96955     3.91575   -28.85518    -4.17763    -1.43810   -65.34707    -2.61880   -22.05873
Zn-H2O_12   -35.77543     2.60557   -25.45328    -4.24401    -1.13237   -59.75550    -1.84757   -19.36170
Zn-H2O_13   -33.03071     1.73517   -22.38845    -4.10808    -0.89432   -54.57831    -1.29531   -16.98505
Zn-H2O_14   -30.63821     1.15623   -19.69500    -3.84030    -0.70948   -49.88646    -0.90637   -14.94833
Zn-H2O_15   -28.53057     0.77097   -17.21403    -3.49537    -0.56399   -45.53761    -0.62745   -13.09120
Zn-H2O_16   -26.65426     0.51435   -15.05890    -3.11406    -0.45058   -41.64939    -0.43428   -11.51056


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-5A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-9A.dat <==
d           elst        exch         IND         dHF        DISP        Eint         CT          POL
1.5   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
1.6   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
1.7   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
1.8    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
1.9    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
2.0    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
2.1    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
2.2    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
2.3    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
2.4    -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
2.5    -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
2.6    -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
2.7    -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
2.8    -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
2.9    -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
3.0    -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802
3.4    -20.81539     0.09353    -8.36810    -1.68437    -0.18127   -29.27123    -0.08406    -6.59967
3.8    -16.73847     0.01849    -4.98240    -0.77676    -0.08456   -21.78694    -0.01789    -4.18775
4.2    -13.75496     0.00363    -3.11353    -0.33071    -0.04317   -16.90802    -0.00374    -2.77908
4.6    -11.50788     0.00072    -2.06127    -0.13879    -0.02386   -13.59230    -0.00080    -1.92168
5.0     -9.76707     0.00015    -1.43442    -0.06046    -0.01404   -11.21538    -0.00027    -1.37369
5.4     -8.39229     0.00003    -1.03800    -0.02829    -0.00868    -9.43893    -0.00008    -1.00963
5.8     -7.28864     0.00001    -0.77355    -0.01440    -0.00558    -8.06776    -0.00003    -0.75912
6.2     -6.38754     0.00000    -0.58995    -0.00792    -0.00370    -6.98120    -0.00002    -0.58201
6.6     -5.64323     0.00000    -0.45856    -0.00464    -0.00253    -6.10432    -0.00001    -0.45390
7.0     -5.02169     0.00000    -0.36210    -0.00287    -0.00177    -5.38556    -0.00000    -0.35923
7.4     -4.49729     0.00000    -0.28990    -0.00184    -0.00126    -4.78845    -0.00000    -0.28806
7.8     -4.05050     0.00000    -0.23493    -0.00122    -0.00092    -4.28635    -0.00000    -0.23370
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991     0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15918    -0.00058    -0.00051    -3.49490     0.00000    -0.15861
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988     0.00000    -0.13240


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-5A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2-9A.dat <==
d           elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
1.5   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
1.6   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
1.7   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
1.8    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
1.9    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
2.0    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
2.1    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
2.2    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
2.3    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
2.4    -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
2.5    -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
2.6    -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
2.7    -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
2.8    -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
2.9    -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
3.0    -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881
3.4    -20.81539     0.09352    -8.37078    -1.66652    -0.18127   -29.27391    -0.10465    -6.59961
3.8    -16.73847     0.01849    -4.98306    -0.77406    -0.08456   -21.78760    -0.02125    -4.18776
4.2    -13.75496     0.00363    -3.11318    -0.32858    -0.04317   -16.90767    -0.00542    -2.77918
4.6    -11.50788     0.00072    -2.06168    -0.13812    -0.02386   -13.59271    -0.00193    -1.92163
5.0     -9.76707     0.00015    -1.43431    -0.06033    -0.01404   -11.21527    -0.00027    -1.37371
5.4     -8.39229     0.00003    -1.03817    -0.02821    -0.00868    -9.43910    -0.00052    -1.00944
5.8     -7.28864     0.00001    -0.77350    -0.01434    -0.00558    -8.06771    -0.00001    -0.75915
6.2     -6.38754     0.00000    -0.59002    -0.00791    -0.00370    -6.98127    -0.00014    -0.58197
6.6     -5.64323     0.00000    -0.45870    -0.00473    -0.00253    -6.10446    -0.00007    -0.45389
7.0     -5.02169     0.00000    -0.36206    -0.00282    -0.00177    -5.38552    -0.00002    -0.35923
7.4     -4.49729     0.00000    -0.28996    -0.00187    -0.00126    -4.78851    -0.00004    -0.28805
7.8     -4.05050     0.00000    -0.23493    -0.00123    -0.00092    -4.28635    -0.00000    -0.23371
8.2     -3.66677     0.00000    -0.19246    -0.00083    -0.00068    -3.85991    -0.00000    -0.19163
8.6     -3.33520     0.00000    -0.15919    -0.00058    -0.00051    -3.49490    -0.00001    -0.15860
9.0     -3.04668     0.00000    -0.13281    -0.00041    -0.00039    -3.17988    -0.00000    -0.13240


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0-s2.dat <==
kcal/mol        elst      exch(S2)     IND(S2)       dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   232.11205   -77.14485    83.39907   -14.26529   -49.43889  -122.19704   -38.34702
Zn-H2O_2   -147.21223   153.27979   -71.78343    47.30837   -11.67085   -77.38683   -71.78834   -47.30357
Zn-H2O_3   -117.06507   101.07433   -65.02307    27.13820    -9.38497   -90.39878   -43.63494   -48.52632
Zn-H2O_4    -95.55833    66.63983   -59.26132    16.31067    -7.46498   -95.64495   -29.24790   -46.32424
Zn-H2O_5    -79.89921    43.94566   -53.97214     9.53667    -5.89346   -95.81918   -20.80110   -42.70774
Zn-H2O_6    -68.26991    29.00427   -48.30352     4.21410    -4.63033   -92.19948   -13.90367   -38.61395
Zn-H2O_7    -59.42001    19.15633   -43.41181     0.74554    -3.62711   -87.30261    -9.64837   -34.50899
Zn-H2O_8    -52.52548    12.66491   -38.95636    -1.17942    -2.83675   -81.65370    -7.17542   -30.60153
Zn-H2O_9    -47.03622     8.38218   -34.82256    -2.49745    -2.21828   -75.69487    -5.32178   -27.00333
Zn-H2O_10   -42.56012     5.55205   -30.91591    -3.51211    -1.73598   -69.65997    -3.65598   -23.74782
Zn-H2O_11   -38.83989     3.68039   -27.35553    -4.09109    -1.36096   -63.87598    -2.42855   -20.83589
Zn-H2O_12   -35.68302     2.44113   -24.14729    -4.19626    -1.06976   -58.45895    -1.68479   -18.26625
Zn-H2O_13   -32.96555     1.62047   -21.26806    -4.00687    -0.84370   -53.45685    -1.25534   -16.00585
Zn-H2O_14   -30.59390     1.07649   -18.73623    -3.71859    -0.66849   -48.92213    -0.95061   -14.06703
Zn-H2O_15   -28.50059     0.71571   -16.38445    -3.40907    -0.53109   -44.70042    -0.65699   -12.31839
Zn-H2O_16   -26.63526     0.47597   -14.32682    -3.07621    -0.42406   -40.91018    -0.42181   -10.82881


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/result-zn-hoh-saptdft-aug-cc-pvtz-pbe0.dat <==
kcal/mol        elst        exch         IND         dHF        DISP        Eint         CT          POL
Zn-H2O_1   -190.14066   241.69198   -82.30614    22.90396   -14.26529   -45.02018   -44.18460   -61.02556
Zn-H2O_2   -147.21223   157.71320   -73.10873    19.08742   -11.67085   -74.27856   -35.30046   -56.89564
Zn-H2O_3   -117.06507   103.12625   -65.60911    14.54263    -9.38497   -88.93284   -27.58975   -52.56192
Zn-H2O_4    -95.55833    67.59047   -59.18807    10.02507    -7.46498   -94.62103   -21.19740   -48.01587
Zn-H2O_5    -79.89921    44.38636   -53.44992     5.98516    -5.89346   -94.85624   -16.02216   -43.41294
Zn-H2O_6    -68.26991    29.20879   -48.21550     2.64184    -4.63033   -91.90697   -11.95287   -38.90448
Zn-H2O_7    -59.42001    19.25126   -43.37212     0.05355    -3.62711   -87.16799    -8.79794   -34.62773
Zn-H2O_8    -52.52548    12.70899   -38.87230    -1.82109    -2.83675   -81.52555    -6.40119   -30.65003
Zn-H2O_9    -47.03622     8.40266   -34.70681    -3.07573    -2.21828   -75.55865    -4.60834   -27.02274
Zn-H2O_10   -42.56012     5.56156   -30.86313    -3.82393    -1.73598   -69.59767    -3.28374   -23.75545
Zn-H2O_11   -38.83989     3.68480   -27.34136    -4.17964    -1.36096   -63.85740    -2.32297   -20.83874
Zn-H2O_12   -35.68302     2.44318   -24.14521    -4.24401    -1.06976   -58.45481    -1.63451   -18.26669
Zn-H2O_13   -32.96555     1.62142   -21.25892    -4.10808    -0.84370   -53.44676    -1.14349   -16.00735
Zn-H2O_14   -30.59390     1.07693   -18.70984    -3.84030    -0.66849   -48.89529    -0.79811   -14.07143
Zn-H2O_15   -28.50059     0.71591   -16.36677    -3.49537    -0.53109   -44.68253    -0.55124   -12.32016
Zn-H2O_16   -26.63526     0.47607   -14.32264    -3.11406    -0.42406   -40.90590    -0.38056   -10.82802


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/table-zn-hoh-G09-vs-PSI4.dat <==
d	CCSD(T)/G09      CCSD(T)/PSI4    B3LYP/G09       B3LYP/PSI4      PBE0/G09       PBE0/PSI4       wB97XD/G09      wB97XD/PSI4
1.5	-45.08		-45.08		-53.06		-53.05		-53.69		-53.68		-49.79		-49.76
1.6	-74.38		-74.38		-81.73		-81.72		-81.79		-81.78		-78.21		-78.20
1.7	-89.49		-89.49		-96.49		-96.49		-96.07		-96.06		-92.78		-92.78
1.8	-95.77		-95.77		-102.62		-102.62		-101.79		-101.79		-98.77		-98.73
1.9	-96.62		-96.62		-103.47		-103.47		-102.30		-102.30		-99.42		-99.42
2.0	-94.22		-94.22		-101.16		-101.16		-99.70		-99.70		-97.01		-96.96
2.1	-89.95		-89.95		-97.05		-97.05		-95.34		-95.34		-92.71		-92.71
2.2	-84.67		-84.67		-92.00		-92.00		-90.07		-90.07		-87.50		-87.50
2.3	-78.96		-78.96		-86.55		-86.55		-84.43		-84.43		-81.85		-81.87
2.4	-73.16		-73.16		-81.06		-81.06		-78.76		-78.76		-76.12		-76.16
2.5	-67.48		-67.48		-75.73		-75.73		-73.27		-73.27		-70.56		-70.57
2.6	-62.05		-62.05		-70.70		-70.69		-68.07		-68.07		-65.24		-65.24
2.7	-56.95		-56.95		-66.03		-66.03		-63.24		-63.24		-60.25		-60.25
2.8	-52.21		-52.21		-61.76		-61.93		-58.81		-58.81		-55.63		-55.61
2.9	-47.84		-47.84		-57.92		289.75		-54.79		-54.79		-51.38		-51.36
3.0	-43.83		-43.83		-56.49		-54.49		-51.17		-51.18		-47.49		-47.47
3.4	-31.19		-31.19		-52.56		  --    	    --		-40.45		-35.29		-35.29
3.8	-22.88		-22.88		-52.82		202.74  	-45.78  	299.61		-27.40		  --
4.2	-17.47		-17.47		-54.50		-21.72  	-46.78  	310.51		-22.58		-16.80
4.6	-13.88		-13.88		-56.58		316.64  	-48.37  	305.59		-19.76		320.65
5.0	-11.38		-11.38		-58.70		-14.83  	-50.12  	296.97		-31.66		-11.42



==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/table-zn-hoh-G09.dat <==
d     CCSD(T)	       B3LYP	       PBE0	     wB97X-D
1.50  -45.08	      -53.06 	      -53.69         -49.79
1.60  -74.38	      -81.73 	      -81.79         -78.21
1.70  -89.49	      -96.49 	      -96.07         -92.78
1.80  -95.77	     -102.62 	     -101.79         -98.77
1.90  -96.62	     -103.47 	     -102.30         -99.42
2.00  -94.22	     -101.16 	      -99.70         -97.01
2.10  -89.95	      -97.05 	      -95.34         -92.71
2.20  -84.67	      -92.00 	      -90.07         -87.50
2.30  -78.96	      -86.55 	      -84.43         -81.85
2.40  -73.16	      -81.06 	      -78.76         -76.12
2.50  -67.48	      -75.73 	      -73.27         -70.56
2.60  -62.05	      -70.70 	      -68.07         -65.24
2.70  -56.95	      -66.03 	      -63.24         -60.25
2.80  -52.21	      -61.76 	      -58.81         -55.63
2.90  -47.84	      -57.92 	      -54.79         -51.38
3.00  -43.83	      -56.49 	      -51.17         -47.49
3.40  -31.19	      -52.56	       --	     -35.29
3.80  -22.88	      -52.82	      -45.78	     -27.40
4.20  -17.47	      -54.50	      -46.78	     -22.58
4.60  -13.88	      -56.58	      -48.37	     -19.76
5.00  -11.38	      -58.70	      -50.12	     -31.66
5.40  -9.67	      -60.73	      -51.86	     -31.81
5.80   -- 	      -62.63	      -53.52	     -32.07
6.20   -- 	      -64.40	      -55.09	     -32.38
6.60   -- 	      -66.03	      -56.55	     -32.72
7.00   -- 	      -67.54	      -57.91	     -33.08
7.40   -- 	      -68.93	      -59.17	     -33.45
7.80   -- 	      -71.40	      -60.34	     -33.81
8.20   -- 	       --	      -62.44	     -34.17
8.60   -- 	       --		--	     -34.51
9.00   -- 	       --		--	     -34.85


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/table-zn-hoh-soscf-psi4.dat <==
d        CCSD(T)   B3LYP	    PBE0	  wB97X-D
1.50   -45.08	  -53.05	  -53.68	 -49.76
1.60   -74.38	  -81.72	  -81.78	 -78.20
1.70   -89.49	  -96.49	  -96.06	 -92.78
1.80   -95.77	 -102.62	 -101.79	 -98.73
1.90   -96.62	 -103.47	 -102.30	 -99.42
2.00   -94.22	 -101.16	  -99.70	 -96.96
2.10   -89.95	  -97.05	  -95.34	 -92.71
2.20   -84.67	  -92.00	  -90.07	 -87.50
2.30   -78.96	  -86.55	  -84.43	 -81.87
2.40   -73.16	  -81.06	  -78.76	 -76.16
2.50   -67.48	  -75.73	  -73.27	 -70.57
2.60   -62.05	  -70.69	  -68.07	 -65.24
2.70   -56.95	  -66.03	  -63.24	 -60.25
2.80   -52.21	  -61.93	  -58.81	 -55.61
2.90   -47.84	  289.75	  -54.79	 -51.36
3.00   -43.83	  -54.49	  -51.18	 -47.47
3.40   -31.19	  --    	  -40.45	 -35.29
3.80   -22.88	  202.74	  299.61	  --
4.20   -17.47	  -21.72	  310.51	 -16.80
4.60   -13.88	  316.64	  305.59	 320.65
5.00   -11.38	  -14.83	  296.97	 -11.42
5.40    inrun	  -11.40	  335.79	 313.87
5.80    inrun	   -8.17	  337.29	 313.39
6.20    inrun	   -7.09	   -7.04	 312.69
6.60    inrun	   -6.14	   -6.15	 311.87
7.00    inrun	   -5.42	  339.57	 311.33
7.40    inrun	   -4.82	   -4.82	 -16.59
7.80    -4.28	  267.00	   -4.32	  -4.34
8.20    -3.85	   -3.88	   -3.89	  -3.91
8.60    -3.49	   -3.52	   -8.24	  -3.54
9.00    -3.17	   -3.20	  279.75	  -3.22


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/table_zn_h2o.csv <==
d           
1.5        
1.6        
1.7        
1.8        
1.9        
2.0        
2.1        
2.2        
2.3        
2.4        
2.5        
2.6        
2.7        
2.8        
2.9        
3.0        
3.4        
3.8        
4.2        
4.6        
5.0        


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/water2-b3lyp.dat <==
Eint
-0.37 water2_1
-3.76 water2_2
-4.35 water2_3
-4.54 water2_4
-4.49 water2_5
-4.28 water2_6
-4.00 water2_7
-3.69 water2_8
-3.05 water2_9
-1.84 water2_10
-0.78 water2_11
-0.41 water2_12


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/water2-ccsdt-aug-cc-pvtz.dat <==
Eint
-0.40 water2_1
-3.95 water2_2
-4.59 water2_3
-4.82 water2_4
-4.80 water2_5
-4.60 water2_6
-4.33 water2_7
-4.01 water2_8
-3.36 water2_9
-2.06 water2_10
-0.85 water2_11
-0.43 water2_12


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/water2-pbe0.dat <==
Eint
-1.34 water2_1
-4.39 water2_2
-4.86 water2_3
-4.97 water2_4
-4.87 water2_5
-4.61 water2_6
-4.30 water2_7
-3.97 water2_8
-3.30 water2_9
-2.02 water2_10
-0.83 water2_11
-0.42 water2_12


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-b3lyp-5A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-b3lyp-9A.dat <==
d      Eint
1.50  -53.06 
1.60  -81.73 
1.70  -96.49 
1.80 -102.62 
1.90 -103.47 
2.00 -101.16 
2.10  -97.05 
2.20  -92.00 
2.30  -86.55 
2.40  -81.06 
2.50  -75.73 
2.60  -70.70 
2.70  -66.03 
2.80  -61.76 
2.90  -57.92 
3.00  -56.49 
3.40  -52.56
3.80  -52.82
4.20  -54.50
4.60  -56.58
5.00  -58.70
5.40  -60.73
5.80  -62.63
6.20  -64.40
6.60  -66.03
7.00  -67.54
7.40  -68.93
8.20  -71.40


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-b3lyp-soscf-5A.dat <==
d       Eint
1.50  -53.05
1.60  -81.72
1.70  -96.49
1.80 -102.62
1.90 -103.47
2.00 -101.16
2.10  -97.05
2.20  -92.00
2.30  -86.55
2.40  -81.06
2.50  -75.73
2.60  -70.69
2.70  -66.03
2.80  -61.93
2.90  289.75
3.00  -54.49
3.80  202.74
4.20  -21.72
4.60  316.64
5.00  -14.83


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-b3lyp-soscf-9A.dat <==
d       Eint
1.50  -53.05
1.60  -81.72
1.70  -96.49
1.80 -102.62
1.90 -103.47
2.00 -101.16
2.10  -97.05
2.20  -92.00
2.30  -86.55
2.40  -81.06
2.50  -75.73
2.60  -70.69
2.70  -66.03
2.80  -61.93
2.90  289.75
3.00  -54.49
3.40  NaN
3.80  202.74
4.20  -21.72
4.60  316.64
5.00  -14.83
5.40  -11.40
5.80   -8.17
6.20   -7.09
6.60   -6.14
7.00   -5.42
7.40   -4.82
7.80  267.00
8.20   -3.88
8.60   -3.52
9.00   -3.20


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-b3lyp.dat <==
Eint
-53.06 zn-hoh-d150
-81.73 zn-hoh-d160
-96.49 zn-hoh-d170
-102.62 zn-hoh-d180
-103.47 zn-hoh-d190
-101.16 zn-hoh-d200
-97.05 zn-hoh-d210
-92.00 zn-hoh-d220
-86.55 zn-hoh-d230
-81.06 zn-hoh-d240
-75.73 zn-hoh-d250
-70.70 zn-hoh-d260
-66.03 zn-hoh-d270
-61.76 zn-hoh-d280
-57.92 zn-hoh-d290
-56.49 zn-hoh-d300


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-ccsdt-aug-cc-pvtz-5A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-ccsdt-aug-cc-pvtz-9A.dat <==
d     Eint
1.50  -45.08
1.60  -74.38
1.70  -89.49
1.80  -95.77
1.90  -96.62
2.00  -94.22
2.10  -89.95
2.20  -84.67
2.30  -78.96
2.40  -73.16
2.50  -67.48
2.60  -62.05
2.70  -56.95
2.80  -52.21
2.90  -47.84
3.00  -43.83
3.40  -31.19
3.80  -22.88
4.20  -17.47
4.60  -13.88
5.00  -11.38
5.40  -9.67


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-ccsdt-aug-cc-pvtz.dat <==
Eint
-45.08
-74.38
-89.49
-95.77
-96.62
-94.22
-89.95
-84.67
-78.96
-73.16
-67.48
-62.05
-56.95
-52.21
-47.84
-43.83


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-ccsdt-soscf-5A.dat <==
d      Eint
1.50 -45.08
1.60 -74.38
1.70 -89.49
1.80 -95.77
1.90 -96.62
2.00 -94.22
2.10 -89.95
2.20 -84.67
2.30 -78.96
2.40 -73.16
2.50 -67.48
2.60 -62.05
2.70 -56.95
2.80 -52.21
2.90 -47.84
3.00 -43.83
3.40 -31.19
3.80 -22.88
4.20 -17.47
4.60 -13.88
5.00 -11.38


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-ccsdt-soscf-9A.dat <==
d      Eint
1.50 -45.08
1.60 -74.38
1.70 -89.49
1.80 -95.77
1.90 -96.62
2.00 -94.22
2.10 -89.95
2.20 -84.67
2.30 -78.96
2.40 -73.16
2.50 -67.48
2.60 -62.05
2.70 -56.95
2.80 -52.21
2.90 -47.84
3.00 -43.83
3.40 -31.19
3.80 -22.88
4.20 -17.47
4.60 -13.88
5.00 -11.38
5.40  NaN
5.80  NaN
6.20  NaN
6.60  NaN
7.00  NaN
7.40  NaN
7.80  -4.28
8.20  -3.85
8.60  -3.49
9.00  -3.17


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-pbe0-5A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-pbe0-9A.dat <==
d      Eint
1.50  -53.69            
1.60  -81.79            
1.70  -96.07            
1.80 -101.79            
1.90 -102.30            
2.00  -99.70            
2.10  -95.34            
2.20  -90.07            
2.30  -84.43            
2.40  -78.76            
2.50  -73.27            
2.60  -68.07            
2.70  -63.24            
2.80  -58.81            
2.90  -54.79            
3.00  -51.17            
3.80  -45.78
4.20  -46.78
4.60  -48.37
5.00  -50.12
5.40  -51.86
5.80  -53.52
6.20  -55.09
6.60  -56.55
7.00  -57.91
7.40  -59.17
7.80  -60.34
8.60  -62.44


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-pbe0-soscf-5A.dat <==
d       Eint
1.50  -53.68
1.60  -81.78
1.70  -96.06
1.80 -101.79
1.90 -102.30
2.00  -99.70
2.10  -95.34
2.20  -90.07
2.30  -84.43
2.40  -78.76
2.50  -73.27
2.60  -68.07
2.70  -63.24
2.80  -58.81
2.90  -54.79
3.00  -51.18
3.40  -40.45
3.80  299.61
4.20  310.51
4.60  305.59
5.00  296.97


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-pbe0-soscf-9A.dat <==
d       Eint
1.50  -53.68
1.60  -81.78
1.70  -96.06
1.80 -101.79
1.90 -102.30
2.00  -99.70
2.10  -95.34
2.20  -90.07
2.30  -84.43
2.40  -78.76
2.50  -73.27
2.60  -68.07
2.70  -63.24
2.80  -58.81
2.90  -54.79
3.00  -51.18
3.40  -40.45
3.80  299.61
4.20  310.51
4.60  305.59
5.00  296.97
5.40  335.79
5.80  337.29
6.20   -7.04
6.60   -6.15
7.00  339.57
7.40   -4.82
7.80   -4.32
8.20   -3.89
8.60   -8.24
9.00  279.75


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-pbe0.dat <==
Eint
-53.69 zn-hoh-d150
-81.79 zn-hoh-d160
-96.07 zn-hoh-d170
-101.79 zn-hoh-d180
-102.30 zn-hoh-d190
-99.70 zn-hoh-d200
-95.34 zn-hoh-d210
-90.07 zn-hoh-d220
-84.43 zn-hoh-d230
-78.76 zn-hoh-d240
-73.27 zn-hoh-d250
-68.07 zn-hoh-d260
-63.24 zn-hoh-d270
-58.81 zn-hoh-d280
-54.79 zn-hoh-d290
-51.17 zn-hoh-d300


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-wb97xd-5A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-wb97xd-9A.dat <==
d    Eint
1.50 -49.79
1.60 -78.21
1.70 -92.78
1.80 -98.77
1.90 -99.42
2.00 -97.01
2.10 -92.71
2.20 -87.50
2.30 -81.85
2.40 -76.12
2.50 -70.56
2.60 -65.24
2.70 -60.25
2.80 -55.63
2.90 -51.38
3.00 -47.49
3.40 -35.29
3.80 -27.40
4.20 -22.58
4.60 -19.76
5.00 -31.66
5.40 -31.81
5.80 -32.07
6.20 -32.38
6.60 -32.72
7.00 -33.08
7.40 -33.45
7.80 -33.81
8.20 -34.17
8.60 -34.51
9.00 -34.85


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-wb97xd-soscf-5A.dat <==
d      Eint
1.50 -49.76
1.60 -78.20
1.70 -92.78
1.80 -98.73
1.90 -99.42
2.00 -96.96
2.10 -92.71
2.20 -87.50
2.30 -81.87
2.40 -76.16
2.50 -70.57
2.60 -65.24
2.70 -60.25
2.80 -55.61
2.90 -51.36
3.00 -47.47
3.40 -35.29
4.20 -16.80
4.60 320.65
5.00 -11.42


==> data/TOT_SAPT_SAPTDFT_DFT_NoS2/zn-hoh-wb97xd-soscf-9A.dat <==
d      Eint
1.50 -49.76
1.60 -78.20
1.70 -92.78
1.80 -98.73
1.90 -99.42
2.00 -96.96
2.10 -92.71
2.20 -87.50
2.30 -81.87
2.40 -76.16
2.50 -70.57
2.60 -65.24
2.70 -60.25
2.80 -55.61
2.90 -51.36
3.00 -47.47
3.40 -35.29
3.80  NaN
4.20 -16.80
4.60 320.65
5.00 -11.42
5.40 313.87
5.80 313.39
6.20 312.69
6.60 311.87
7.00 311.33
7.40 -16.59
7.80  -4.34
8.20  -3.91
8.60  -3.54
9.00  -3.22

